A mathematical model of p62-ubiquitin aggregates in autophagy

Aggregation of ubiquitinated cargo by oligomers of the protein p62 is an important preparatory step in cellular autophagy. In this work a mathematical model for the dynamics of these heterogeneous aggregates in the form of a system of ordinary differential equations is derived and analyzed. Three different parameter regimes are identified, where either aggregates are unstable, or their size saturates at a finite value, or their size grows indefinitely as long as free particles are abundant. The boundaries of these regimes as well as the finite size in the second case can be computed explicitly. The growth in the third case (quadratic in time) can also be made explicit by formal asymptotic methods. The qualitative results are illustrated by numerical simulations. A comparison with recent experimental results permits a partial parametrization of the model.

==> Kdn-data.txt <==
x y z
3 0.14641016151377545 0.26666666666666666
5 0.26759810635997133 0.6268892999129797
8 0.28235294117647064 1.012304265885763
12 0.27426855531199884 1.4058726704089257
17 0.2576932996386187 1.8026532578680183
23 0.2390615159033386 2.2008975106032893
30 0.2209890318086231 2.5998827644096765
40 0.20080070515642862 3.092019874498267
50 0.18525597145015357 3.5230990264524538
60 0.1728641055591186 3.9113932888178637
70 0.1626993748130463 4.2675569545343635
80 0.1541692402717727 4.598444825570292
90 0.14687837717994862 4.9087748594039216

==> bif-diagram-data.txt <==
x y z
0.7 1.7063492063492065 0.4444444444444445
0.8 1.5451388888888886 0.40972222222222215
1 1.3194444444444444 0.36111111111111116
1.5 1.0185185185185186 0.2962962962962963
2 0.8680555555555554 0.2638888888888889
3 0.7175925925925926 0.23148148148148148
4 0.642361111111111 0.2152777777777778
5 0.5972222222222222 0.20555555555555557
6 0.5671296296296297 0.19907407407407407
7 0.5456349206349206 0.19444444444444445
8 0.5295138888888888 0.1909722222222222
10 0.5069444444444445 0.18611111111111112

==> donnees_1.txt <==
t x y z
0.000000	 2.000000	 4.000000	 3.000000
0.011219	 1.903811	 4.126092	 3.018398
0.022439	 1.815665	 4.244563	 3.035758
0.033658	 1.734818	 4.356094	 3.052171
0.044877	 1.660598	 4.461294	 3.067720
0.075834	 1.485165	 4.723258	 3.106761
0.106792	 1.345550	 4.950295	 3.141026
0.137749	 1.234037	 5.149409	 3.171475
0.168706	 1.144141	 5.326425	 3.198951
0.201144	 1.067817	 5.492964	 3.225259
0.233583	 1.006207	 5.643417	 3.249484
0.266022	 0.956257	 5.780602	 3.272030
0.298460	 0.915387	 5.906882	 3.293256
0.336872	 0.876039	 6.044810	 3.317061
0.375284	 0.844522	 6.172109	 3.339697
0.413695	 0.819124	 6.290489	 3.361407
0.452107	 0.798380	 6.401407	 3.382406
0.498225	 0.778089	 6.526308	 3.406912
0.544342	 0.761810	 6.643414	 3.430797
0.590460	 0.748645	 6.753831	 3.454197
0.636578	 0.737800	 6.858534	 3.477237
0.694008	 0.726670	 6.982087	 3.505569
0.751439	 0.717680	 7.098992	 3.533577
0.808870	 0.710368	 7.210125	 3.561337
0.866300	 0.704299	 7.316280	 3.588922
0.940776	 0.697786	 7.447576	 3.624521
1.015251	 0.692585	 7.572590	 3.659963
1.089726	 0.688459	 7.692202	 3.695290
1.164202	 0.685159	 7.807212	 3.730550
1.267985	 0.681640	 7.961055	 3.779631
1.371769	 0.679227	 8.108566	 3.828684
1.475552	 0.677732	 8.250873	 3.877749
1.579336	 0.676992	 8.388984	 3.926864
1.772641	 0.677399	 8.638043	 4.018528
1.965946	 0.679374	 8.878870	 4.110633
2.159251	 0.682279	 9.113870	 4.203342
2.352556	 0.686192	 9.345736	 4.296628
2.556442	 0.691749	 9.588908	 4.395566
2.760329	 0.697426	 9.831467	 4.495376
2.964215	 0.702602	 10.074329	 4.596198
3.168102	 0.708337	 10.317852	 4.697802
3.345342	 0.714708	 10.530117	 4.786566
3.522583	 0.720595	 10.743802	 4.876110
3.699823	 0.725390	 10.959344	 4.966560
3.877064	 0.730531	 11.176126	 5.057615
4.022168	 0.735781	 11.354186	 5.132448
4.167273	 0.740725	 11.533442	 5.207797
4.312378	 0.745179	 11.714013	 5.283698
4.457482	 0.749693	 11.895625	 5.360039
4.600013	 0.754555	 12.074846	 5.435377
4.742544	 0.759284	 12.255197	 5.511176
4.885075	 0.763803	 12.436729	 5.587452
5.027605	 0.768342	 12.619321	 5.664157
5.194334	 0.773946	 12.834115	 5.754376
5.361063	 0.779418	 13.050457	 5.845213
5.527793	 0.784619	 13.268431	 5.936695
5.694522	 0.789881	 13.487850	 6.028757
5.879614	 0.796282	 13.732852	 6.131538
6.064707	 0.802390	 13.979845	 6.235103
6.249799	 0.807849	 14.229034	 6.339524
6.434892	 0.813499	 14.479939	 6.444633
6.608777	 0.819818	 14.716731	 6.543836
6.782661	 0.825657	 14.955404	 6.643773
6.956546	 0.830502	 15.196256	 6.744545
7.130430	 0.835611	 15.438562	 6.845903
7.281142	 0.841073	 15.649277	 6.934065
7.431854	 0.846155	 15.861415	 7.022781
7.582566	 0.850572	 16.075143	 7.112105
7.733278	 0.855102	 16.290008	 7.201885
7.875916	 0.860013	 16.494102	 7.287173
8.018553	 0.864715	 16.699393	 7.372929
8.161190	 0.869074	 16.905963	 7.459179
8.303828	 0.873477	 17.113580	 7.545848
8.458970	 0.878677	 17.340370	 7.640520
8.614113	 0.883711	 17.568530	 7.735728
8.769256	 0.888422	 17.798152	 7.831503
8.924399	 0.893199	 18.029001	 7.927768
9.095116	 0.899010	 18.284147	 8.034174
9.265833	 0.904554	 18.540987	 8.141239
9.436549	 0.909528	 18.799709	 8.249021
9.607266	 0.914658	 19.059864	 8.357382
9.775561	 0.920641	 19.317252	 8.464627
9.943856	 0.926186	 19.576394	 8.572544
10.112151	 0.930811	 19.837589	 8.681223
10.280446	 0.935687	 20.100110	 8.790445
10.431998	 0.941161	 20.337108	 8.889104
10.583550	 0.946204	 20.575573	 8.988320
10.735102	 0.950442	 20.815742	 9.088163
10.886654	 0.954847	 21.057003	 9.188453
11.027475	 0.959749	 21.281747	 9.281919
11.168296	 0.964371	 21.507701	 9.375848
11.309117	 0.968511	 21.734993	 9.470277
11.449938	 0.972727	 21.963269	 9.565103
11.595929	 0.977640	 22.200670	 9.663745
11.741921	 0.982346	 22.439311	 9.762866
11.887912	 0.986671	 22.679304	 9.862498
12.033903	 0.991070	 22.920358	 9.962558
12.192577	 0.996428	 23.183234	 10.071705
12.351252	 1.001528	 23.447584	 10.181420
12.509926	 1.006092	 23.713589	 10.291751
12.668601	 1.010794	 23.980809	 10.402577
12.830154	 1.016456	 24.253644	 10.515791
12.991707	 1.021708	 24.528099	 10.629617
13.153261	 1.026098	 24.804471	 10.744134
13.314814	 1.030725	 25.082038	 10.859147
13.465045	 1.036148	 25.340623	 10.966383
13.615277	 1.041100	 25.600684	 11.074167
13.765508	 1.045135	 25.862518	 11.182577
13.915739	 1.049384	 26.125375	 11.291413
14.054242	 1.054280	 26.368092	 11.391992
14.192744	 1.058820	 26.612033	 11.493027
14.331247	 1.062732	 26.857385	 11.594566
14.469750	 1.066756	 27.103648	 11.696479
14.608177	 1.071463	 27.350305	 11.798612
14.746605	 1.075920	 27.598117	 11.901181
14.885033	 1.079921	 27.847223	 12.004221
15.023461	 1.084007	 28.097256	 12.107640
15.171465	 1.088996	 28.365254	 12.218541
15.319469	 1.093724	 28.634555	 12.329936
15.467473	 1.097928	 28.905339	 12.441868
15.615477	 1.102259	 29.177161	 12.554226
15.769540	 1.107603	 29.460729	 12.671519
15.923603	 1.112563	 29.745779	 12.789362
16.077666	 1.116718	 30.032602	 12.907826
16.231729	 1.121092	 30.320490	 13.026738
16.379425	 1.126417	 30.596838	 13.141002
16.527122	 1.131247	 30.874645	 13.255793
16.674818	 1.135087	 31.154257	 13.371195
16.822514	 1.139177	 31.434812	 13.487000
16.958792	 1.144075	 31.693883	 13.594060
17.095071	 1.148545	 31.954202	 13.701570
17.231349	 1.152229	 32.216020	 13.809588
17.367627	 1.156071	 32.478676	 13.917959
17.499894	 1.160646	 32.733912	 14.023362
17.632160	 1.164914	 32.990256	 14.129171
17.764427	 1.168636	 33.247880	 14.235425
17.896693	 1.172457	 33.506324	 14.342020
18.035168	 1.177144	 33.777368	 14.453887
18.173642	 1.181556	 34.049584	 14.566188
18.312117	 1.185439	 34.323155	 14.678965
18.450591	 1.189441	 34.597618	 14.792112
18.596650	 1.194472	 34.887591	 14.911748
18.742709	 1.199140	 35.178910	 15.031876
18.888769	 1.203062	 35.471852	 15.152557
19.034828	 1.207182	 35.765736	 15.273638
19.179059	 1.212363	 36.056202	 15.393451
19.323289	 1.217046	 36.348085	 15.513765
19.467520	 1.220713	 36.641761	 15.634662
19.611751	 1.224647	 36.936300	 15.755938
19.746073	 1.229551	 37.210654	 15.869066
19.880396	 1.233958	 37.486284	 15.982637
20.014718	 1.237426	 37.763514	 16.096722
20.149041	 1.241102	 38.041509	 16.211139
20.276521	 1.245611	 38.305443	 16.319906
20.404002	 1.249747	 38.570474	 16.429059
20.531482	 1.253218	 38.836816	 16.538646
20.658963	 1.256814	 39.103890	 16.648541
20.789096	 1.261265	 39.376797	 16.760941
20.919230	 1.265417	 39.650782	 16.873730
21.049363	 1.269011	 39.926036	 16.986947
21.179497	 1.272723	 40.202060	 17.100488
21.317283	 1.277450	 40.494658	 17.220956
21.455069	 1.281834	 40.788471	 17.341860
21.592855	 1.285523	 41.083761	 17.463253
21.730642	 1.289389	 41.379879	 17.585002
21.870497	 1.294381	 41.680629	 17.708809
22.010353	 1.298890	 41.982728	 17.833083
22.150209	 1.302406	 42.286557	 17.957903
22.290064	 1.306189	 42.591174	 18.083076
22.422604	 1.311083	 42.879785	 18.201866
22.555143	 1.315427	 43.169694	 18.321094
22.687682	 1.318700	 43.461295	 18.440836
22.820221	 1.322230	 43.753589	 18.560893
22.944254	 1.326732	 44.027022	 18.673386
23.068287	 1.330786	 44.301568	 18.786255
23.192320	 1.334027	 44.577505	 18.899555
23.316352	 1.337429	 44.854095	 19.013140
23.439489	 1.341715	 45.128763	 19.126076
23.562626	 1.345664	 45.404450	 19.239366
23.685762	 1.348999	 45.681368	 19.353052
23.808899	 1.352456	 45.958957	 19.467025
23.938457	 1.356906	 46.251227	 19.587151
24.068016	 1.361021	 46.544597	 19.707664
24.197575	 1.364478	 46.839315	 19.828610
24.327134	 1.368093	 47.134756	 19.949870
24.461671	 1.372856	 47.441669	 20.075999
24.596209	 1.377166	 47.749838	 20.202557
24.730746	 1.380544	 48.059635	 20.329613
24.865283	 1.384173	 48.370147	 20.456996
24.995920	 1.389018	 48.671508	 20.580842
25.126557	 1.393286	 48.974170	 20.705114
25.257193	 1.396399	 49.278583	 20.829894
25.387830	 1.399807	 49.583623	 20.954973
25.509619	 1.404344	 49.867723	 21.071694
25.631408	 1.408352	 50.152977	 21.188789
25.753197	 1.411377	 50.439737	 21.306320
25.874987	 1.414611	 50.727079	 21.424119
25.992633	 1.418811	 51.004517	 21.538040
26.110280	 1.422618	 51.282954	 21.652293
26.227927	 1.425719	 51.562635	 21.766924
26.345573	 1.428956	 51.842905	 21.881812
26.467339	 1.433170	 52.133040	 22.000893
26.589105	 1.437045	 52.424184	 22.120317
26.710870	 1.440273	 52.716577	 22.240129
26.832636	 1.443645	 53.009599	 22.360217
26.960970	 1.448154	 53.318482	 22.486971
27.089305	 1.452245	 53.628519	 22.614113
27.217640	 1.455484	 53.940049	 22.741702
27.345974	 1.458947	 54.252228	 22.869589
27.474186	 1.463686	 54.563918	 22.997504
27.602397	 1.467852	 54.876884	 23.125827
27.730608	 1.470848	 55.191596	 23.254639
27.858820	 1.474156	 55.506883	 23.383736
27.979287	 1.478740	 55.802707	 23.505133
28.099755	 1.482722	 56.099733	 23.626902
28.220223	 1.485549	 56.398400	 23.749117
28.340690	 1.488642	 56.697581	 23.871586
28.454450	 1.492835	 56.979757	 23.987328
28.568209	 1.496560	 57.262951	 24.103392
28.681969	 1.499443	 57.547461	 24.219828
28.795729	 1.502489	 57.832487	 24.336500
28.910559	 1.506528	 58.120080	 24.454400
29.025388	 1.510205	 58.408620	 24.572613
29.140218	 1.513213	 58.698353	 24.691178
29.255048	 1.516358	 58.988633	 24.809987
29.376537	 1.520610	 59.295721	 24.935847
29.498025	 1.524472	 59.603856	 25.062053
29.619513	 1.527559	 59.913349	 25.188657
29.741001	 1.530840	 60.223422	 25.315528
29.865869	 1.535411	 60.541922	 25.446076
29.990737	 1.539440	 60.861635	 25.577005
30.115604	 1.542355	 61.183022	 25.708392
30.240472	 1.545573	 61.504941	 25.840049
30.360087	 1.550181	 61.812817	 25.966258
30.479702	 1.554135	 62.121932	 26.092838
30.599317	 1.556797	 62.432804	 26.219872
30.718933	 1.559781	 62.744128	 26.347147
30.830372	 1.564034	 63.033621	 26.465787
30.941812	 1.567727	 63.324185	 26.584747
31.053251	 1.570400	 63.616194	 26.704086
31.164691	 1.573281	 63.908653	 26.823645
31.273845	 1.577223	 64.194801	 26.940846
31.382999	 1.580757	 64.481874	 27.058336
31.492153	 1.583555	 64.770137	 27.176158
31.601307	 1.586495	 65.058877	 27.294198
31.715735	 1.590511	 65.361443	 27.418075
31.830164	 1.594153	 65.664966	 27.542261
31.944592	 1.597071	 65.969729	 27.666799
32.059020	 1.600158	 66.275005	 27.791575
32.179382	 1.604507	 66.595909	 27.922961
32.299743	 1.608365	 66.917935	 28.054696
32.420104	 1.611213	 67.241507	 28.186847
32.540465	 1.614334	 67.565575	 28.319251
32.659098	 1.618904	 67.884467	 28.449845
32.777732	 1.622808	 68.204605	 28.580803
32.896365	 1.625359	 68.526552	 28.712211
33.014998	 1.628269	 68.848903	 28.843853
33.125468	 1.632620	 69.148350	 28.966480
33.235938	 1.636318	 69.448941	 29.089431
33.346408	 1.638784	 69.751150	 29.212778
33.456878	 1.641522	 70.053740	 29.336333
33.561927	 1.645459	 70.340946	 29.453883
33.666977	 1.648912	 70.629097	 29.571712
33.772026	 1.651508	 70.918502	 29.689866
33.877076	 1.654266	 71.208322	 29.808219
33.984788	 1.658096	 71.505225	 29.929673
34.092500	 1.661545	 71.803018	 30.051405
34.200212	 1.664283	 72.101975	 30.173454
34.307924	 1.667172	 72.401381	 30.295714
34.422651	 1.671273	 72.720070	 30.426063
34.537378	 1.674932	 73.039776	 30.556726
34.652105	 1.677700	 73.360874	 30.687759
34.766832	 1.680701	 73.682431	 30.819024
34.883707	 1.685150	 74.009520	 30.952844
35.000582	 1.688963	 74.337814	 31.087012
35.117457	 1.691467	 74.667875	 31.221610
35.234332	 1.694332	 74.998310	 31.356434
35.344745	 1.698773	 75.309650	 31.483840
35.455158	 1.702483	 75.622204	 31.611576
35.565571	 1.704764	 75.936553	 31.739726
35.675985	 1.707391	 76.251215	 31.868075
35.778651	 1.711411	 76.543025	 31.987445
35.881318	 1.714847	 76.835843	 32.107093
35.983984	 1.717237	 77.130057	 32.227076
36.086651	 1.719831	 77.424622	 32.347242
36.188579	 1.723552	 77.716622	 32.466612
36.290507	 1.726856	 78.009486	 32.586237
36.392435	 1.729410	 78.303492	 32.706157
36.494363	 1.732109	 78.597889	 32.826265
36.602689	 1.735965	 78.910497	 32.954018
36.711014	 1.739417	 79.224024	 33.082050
36.819339	 1.742076	 79.538797	 33.210409
36.927665	 1.744927	 79.853989	 33.338976
37.041480	 1.749175	 80.184722	 33.474160
37.155295	 1.752853	 80.516576	 33.609667
37.269110	 1.755350	 80.850063	 33.745568
37.382925	 1.758175	 81.183914	 33.881687
37.493528	 1.762645	 81.507501	 34.014006
37.604131	 1.766348	 81.832338	 34.146656
37.714735	 1.768501	 82.159088	 34.279729
37.825338	 1.771062	 82.486096	 34.412995
37.927270	 1.775230	 82.786474	 34.535816
38.029202	 1.778697	 83.087957	 34.658923
38.131134	 1.780868	 83.391049	 34.782386
38.233066	 1.783313	 83.694421	 34.906022
38.330662	 1.787025	 83.984208	 35.024431
38.428259	 1.790249	 84.274878	 35.143085
38.525855	 1.792617	 84.566744	 35.262025
38.623451	 1.795140	 84.858947	 35.381136
38.725227	 1.798793	 85.163295	 35.505428
38.827003	 1.802052	 85.468489	 35.629970
38.928778	 1.804571	 85.774821	 35.754801
39.030554	 1.807252	 86.081526	 35.879817
39.139797	 1.811247	 86.410352	 36.014105
39.249040	 1.814748	 86.740186	 36.148684
39.358284	 1.817236	 87.071471	 36.283614
39.467527	 1.819998	 87.403111	 36.418748
39.577746	 1.824391	 87.736938	 36.555143
39.687965	 1.828043	 88.071996	 36.691863
39.798184	 1.830160	 88.408961	 36.828995
39.908403	 1.832705	 88.746159	 36.966318
40.010900	 1.837034	 89.058590	 37.094010
40.113396	 1.840551	 89.372233	 37.222002
40.215892	 1.842503	 89.687730	 37.350376
40.318388	 1.844822	 90.003430	 37.478916
40.413457	 1.848637	 90.295291	 37.598138
40.508526	 1.851855	 90.588108	 37.717605
40.603595	 1.854021	 90.882269	 37.837368
40.698664	 1.856380	 91.176711	 37.957287
40.794480	 1.859906	 91.472932	 38.078200
40.890296	 1.863014	 91.769964	 38.199340
40.986113	 1.865373	 92.068089	 38.320744
41.081929	 1.867877	 92.366541	 38.442313
41.185324	 1.871609	 92.688220	 38.573583
41.288718	 1.874909	 93.010795	 38.705113
41.392113	 1.877349	 93.334635	 38.836947
41.495507	 1.880006	 93.658815	 38.968968
41.603981	 1.884210	 93.998263	 39.107542
41.712454	 1.887755	 94.338858	 39.246420
41.820928	 1.889917	 94.681220	 39.385682
41.929401	 1.892474	 95.023821	 39.525131
42.033094	 1.896904	 95.350153	 39.658433
42.136788	 1.900454	 95.677772	 39.792042
42.240481	 1.902236	 96.007443	 39.926056
42.344174	 1.904479	 96.337245	 40.060231
42.438615	 1.908495	 96.636377	 40.182401
42.533056	 1.911768	 96.936587	 40.304828
42.627497	 1.913701	 97.238393	 40.427576
42.721938	 1.915900	 97.540407	 40.550470
42.813102	 1.919409	 97.831155	 40.669113
42.904265	 1.922433	 98.122730	 40.787972
42.995428	 1.924619	 98.415438	 40.907085
43.086591	 1.926952	 98.708426	 41.026345
43.183504	 1.930455	 99.019456	 41.153195
43.280417	 1.933557	 99.331293	 41.280273
43.377329	 1.935899	 99.644250	 41.407616
43.474242	 1.938411	 99.957519	 41.535126
43.579124	 1.942348	 100.296011	 41.673197
43.684006	 1.945729	 100.635524	 41.811543
43.788887	 1.947958	 100.976576	 41.950228
43.893769	 1.950511	 101.317887	 42.089094
43.998343	 1.954912	 101.657121	 42.227568
44.102917	 1.958447	 101.997644	 42.366350
44.207491	 1.960180	 102.340268	 42.505538
44.312065	 1.962421	 102.682988	 42.644885
44.407549	 1.966677	 102.994463	 42.772073
44.503033	 1.970038	 103.307163	 42.899534
44.598517	 1.971705	 103.621785	 43.027353
44.694001	 1.973753	 103.936522	 43.155311
44.782374	 1.977381	 104.226711	 43.273715
44.870747	 1.980405	 104.517807	 43.392337
44.959121	 1.982398	 104.810185	 43.511220
45.047494	 1.984565	 105.102794	 43.630237
45.138166	 1.987915	 105.402429	 43.752391
45.228839	 1.990854	 105.702825	 43.874749
45.319511	 1.993059	 106.004264	 43.997344
45.410183	 1.995406	 106.305983	 44.120086
45.509691	 1.999048	 106.636634	 44.254863
45.609199	 2.002230	 106.968173	 44.389881
45.708707	 2.004480	 107.301011	 44.525191
45.808215	 2.006974	 107.634120	 44.660668
45.912310	 2.011194	 107.981692	 44.802430
46.016404	 2.014644	 108.330469	 44.944484
46.120499	 2.016467	 108.681201	 45.086919
46.224593	 2.018767	 109.032045	 45.229516
46.322167	 2.023212	 109.359385	 45.363135
46.419740	 2.026648	 109.688074	 45.497045
46.517313	 2.028075	 110.018991	 45.631348
46.614886	 2.030016	 110.349923	 45.765785
46.702609	 2.033897	 110.645971	 45.886588
46.790332	 2.037003	 110.943077	 46.007623
46.878056	 2.038750	 111.241751	 46.128947
46.965779	 2.040745	 111.540583	 46.250396
47.051359	 2.044062	 111.831275	 46.368883
47.136939	 2.046908	 112.122738	 46.487561
47.222519	 2.048953	 112.415262	 46.606464
47.308099	 2.051132	 112.708028	 46.725497
47.401100	 2.054509	 113.025698	 46.854910
47.494101	 2.057482	 113.344145	 46.984534
47.587102	 2.059679	 113.663699	 47.114405
47.680103	 2.062056	 113.983516	 47.244427
47.781565	 2.065979	 114.331741	 47.386336
47.883027	 2.069276	 114.681022	 47.528510
47.984488	 2.071250	 115.031970	 47.671019
48.085950	 2.073611	 115.383081	 47.813690
48.185612	 2.078086	 115.726550	 47.953807
48.285273	 2.081542	 116.071403	 48.094221
48.384935	 2.082873	 116.418616	 48.235043
48.484596	 2.084808	 116.765781	 48.375998
48.573715	 2.089023	 117.074439	 48.501956
48.662833	 2.092258	 117.384349	 48.628168
48.751952	 2.093683	 117.696245	 48.754716
48.841070	 2.095492	 118.008190	 48.881380
48.923477	 2.098938	 118.295419	 48.998466
49.005883	 2.101789	 118.583505	 49.115743
49.088289	 2.103649	 118.872799	 49.233252
49.170696	 2.105661	 119.162290	 49.350878
49.257070	 2.108851	 119.465120	 49.474203
49.343445	 2.111645	 119.768665	 49.597712
49.429819	 2.113728	 120.073204	 49.721439
49.516194	 2.115949	 120.377984	 49.845297
49.612714	 2.119533	 120.718018	 49.983766
49.709234	 2.122625	 121.058943	 50.122465
49.805754	 2.124703	 121.401220	 50.261446
49.902274	 2.127060	 121.743704	 50.400582
50.002722	 2.131359	 122.098975	 50.545391
50.103170	 2.134750	 122.455542	 50.690487
50.203618	 2.136203	 122.814320	 50.835970
50.304066	 2.138241	 123.173072	 50.981592
50.396070	 2.142751	 123.499748	 51.114884
50.488073	 2.146108	 123.827860	 51.248455
50.580076	 2.147190	 124.158405	 51.382413
50.672079	 2.148841	 124.488858	 51.516480
50.753695	 2.152596	 124.780312	 51.635325
50.835310	 2.155554	 125.072799	 51.754378
50.916926	 2.157161	 125.366811	 51.873692
50.998541	 2.158990	 125.660951	 51.993115
51.079277	 2.162124	 125.951061	 52.111248
51.160012	 2.164811	 126.241886	 52.229552
51.240748	 2.166746	 126.533698	 52.348056
51.321483	 2.168800	 126.825722	 52.466676
51.411396	 2.172073	 127.150435	 52.598832
51.501308	 2.174941	 127.475903	 52.731186
51.591221	 2.177018	 127.802469	 52.863773
51.681133	 2.179288	 128.129258	 52.996499
51.779925	 2.183245	 128.487468	 53.142373
51.878716	 2.186487	 128.846791	 53.288506
51.977508	 2.188192	 129.207960	 53.434976
52.076299	 2.190365	 129.569187	 53.581592
52.171557	 2.194983	 129.915692	 53.722901
52.266814	 2.198396	 130.263715	 53.864502
52.362072	 2.199292	 130.614425	 54.006521
52.457329	 2.200907	 130.964936	 54.148647
52.540579	 2.205101	 131.269140	 54.272737
52.623828	 2.208236	 131.574627	 54.397062
52.707078	 2.209465	 131.882154	 54.521704
52.790327	 2.211068	 132.189684	 54.646445
52.867401	 2.214335	 132.473108	 54.761883
52.944475	 2.217026	 132.757337	 54.877492
53.021548	 2.218786	 133.042686	 54.993304
53.098622	 2.220673	 133.328211	 55.109220
53.181440	 2.223721	 133.634427	 55.233808
53.264259	 2.226390	 133.941316	 55.358565
53.347077	 2.228375	 134.249150	 55.483520
53.429895	 2.230496	 134.557196	 55.608596
53.524158	 2.234053	 134.907196	 55.751011
53.618421	 2.237081	 135.258102	 55.893649
53.712684	 2.238994	 135.610438	 56.036564
53.806947	 2.241229	 135.962918	 56.179622
53.904264	 2.245673	 136.325356	 56.327295
54.001580	 2.249037	 136.689222	 56.475254
54.098897	 2.250069	 137.055639	 56.623614
54.196213	 2.251826	 137.421867	 56.772091
54.283047	 2.256446	 137.746299	 56.904446
54.369881	 2.259754	 138.072274	 57.037070
54.456715	 2.260507	 138.400907	 57.170078
54.543549	 2.261879	 138.729354	 57.303175
54.619599	 2.265510	 139.015130	 57.419637
54.695649	 2.268335	 139.301912	 57.536287
54.771699	 2.269844	 139.590155	 57.653171
54.847750	 2.271541	 139.878512	 57.770150
54.924306	 2.274505	 140.167946	 57.887906
55.000863	 2.277048	 140.458043	 58.005815
55.077420	 2.278895	 140.749050	 58.123902
55.153977	 2.280847	 141.040248	 58.242093
55.241477	 2.284038	 141.372557	 58.377230
55.328977	 2.286823	 141.705605	 58.512554
55.416477	 2.288798	 142.039752	 58.648100
55.503977	 2.290979	 142.374086	 58.783777
55.600635	 2.295019	 142.742376	 58.933676
55.697293	 2.298231	 143.111865	 59.083833
55.793951	 2.299637	 143.483435	 59.234337
55.890609	 2.301616	 143.854942	 59.384970
55.981805	 2.306443	 144.203210	 59.526989
56.073002	 2.309844	 144.553167	 59.669299
56.164199	 2.310269	 144.906209	 59.812042
56.255395	 2.311544	 145.258889	 59.954868
56.333225	 2.315733	 145.557399	 60.076606
56.411054	 2.318787	 145.857227	 60.198564
56.488883	 2.319869	 146.159126	 60.320819
56.566713	 2.321302	 146.461004	 60.443160
56.639055	 2.324396	 146.740273	 60.556820
56.711397	 2.326939	 147.020292	 60.670633
56.783739	 2.328623	 147.301341	 60.784625
56.856081	 2.330408	 147.582553	 60.898709
56.935972	 2.333331	 147.892547	 61.024730
57.015863	 2.335893	 148.203176	 61.150908
57.095754	 2.337800	 148.514707	 61.277269
57.175645	 2.339840	 148.826427	 61.403742
57.268178	 2.343399	 149.186779	 61.550275
57.360710	 2.346381	 149.548069	 61.697025
57.453243	 2.348126	 149.910891	 61.844053
57.545776	 2.350247	 150.273790	 61.991213
57.640277	 2.354902	 150.642586	 62.141453
57.734777	 2.358266	 151.012983	 62.291980
57.829278	 2.358816	 151.386358	 62.442933
57.923779	 2.360260	 151.759357	 62.593978
58.005790	 2.365026	 152.080234	 62.724889
58.087801	 2.368312	 152.402777	 62.856062
58.169813	 2.368766	 152.728208	 62.987618
58.251824	 2.369875	 153.053373	 63.119245
58.322859	 2.373385	 153.332975	 63.233135
58.393894	 2.376089	 153.613551	 63.347194
58.464929	 2.377534	 153.895512	 63.461462
58.535964	 2.379128	 154.177582	 63.575816
58.608950	 2.381937	 154.466595	 63.693309
58.681936	 2.384354	 154.756222	 63.810940
58.754923	 2.386128	 155.046690	 63.928731
58.827909	 2.387996	 155.337332	 64.046617
58.913488	 2.391124	 155.677599	 64.184892
58.999068	 2.393842	 156.018593	 64.323345
59.084647	 2.395725	 156.360700	 64.462014
59.170226	 2.397830	 156.702960	 64.600805
59.265054	 2.401996	 157.080960	 64.754600
59.359882	 2.405197	 157.460273	 64.908655
59.454710	 2.406263	 157.841958	 65.063071
59.549538	 2.408033	 158.223441	 65.217599
59.636925	 2.413124	 158.572233	 65.359853
59.724311	 2.416540	 158.922914	 65.502402
59.811697	 2.416469	 159.277134	 65.645402
59.899084	 2.417390	 159.630823	 65.788464
59.971980	 2.421583	 159.923035	 65.907618
60.044876	 2.424575	 160.216596	 66.026980
60.117772	 2.425557	 160.512240	 66.146620
60.190668	 2.426854	 160.807856	 66.266335
60.258879	 2.429787	 161.083146	 66.378301
60.327091	 2.432198	 161.359136	 66.490403
60.395303	 2.433819	 161.636071	 66.602664
60.463514	 2.435519	 161.913159	 66.715007
60.540971	 2.438336	 162.227267	 66.842609
60.618427	 2.440809	 162.541978	 66.970358
60.695883	 2.442648	 162.857558	 67.098277
60.773339	 2.444619	 163.173307	 67.226301
60.864427	 2.448203	 163.543845	 67.376895
60.955515	 2.451153	 163.915362	 67.527705
61.046603	 2.452721	 164.288539	 67.678794
61.137691	 2.454727	 164.661720	 67.830007
61.229533	 2.459647	 165.035759	 67.982386
61.321375	 2.463031	 165.411606	 68.135060
61.413217	 2.463042	 165.790934	 68.288186
61.505059	 2.464146	 166.169676	 68.441382
61.582626	 2.469080	 166.486220	 68.570551
61.660193	 2.472364	 166.804557	 68.699978
61.737759	 2.472562	 167.126000	 68.829784
61.815326	 2.473436	 167.447117	 68.959649
61.881946	 2.476831	 167.720740	 69.071055
61.948566	 2.479427	 167.995305	 69.182615
62.015186	 2.480828	 168.271176	 69.294362
62.081806	 2.482341	 168.547158	 69.406186
62.151763	 2.485017	 168.836203	 69.523610
62.221719	 2.487326	 169.125819	 69.641160
62.291676	 2.489035	 169.416219	 69.758856
62.361633	 2.490830	 169.706779	 69.876639
62.445568	 2.493912	 170.054861	 70.018004
62.529502	 2.496574	 170.403667	 70.159540
62.613437	 2.498368	 170.753607	 70.301286
62.697372	 2.500404	 171.103667	 70.443148
62.790451	 2.504725	 171.490377	 70.600450
62.883530	 2.507924	 171.878531	 70.758015
62.976609	 2.508616	 172.269396	 70.915957
63.069687	 2.510160	 172.659900	 71.073996
63.153497	 2.515546	 173.008224	 71.216105
63.237306	 2.518996	 173.358655	 71.358511
63.321116	 2.518433	 173.713096	 71.501390
63.404925	 2.519002	 174.066843	 71.644310
63.473457	 2.523203	 174.352939	 71.760964
63.541988	 2.526148	 174.640411	 71.877815
63.610519	 2.527067	 174.929964	 71.994926
63.679051	 2.528261	 175.219492	 72.112104
63.743732	 2.531053	 175.491439	 72.222644
63.808413	 2.533349	 175.764042	 72.333305
63.873094	 2.534914	 176.037517	 72.444109
63.937775	 2.536540	 176.311137	 72.554989
64.013131	 2.539270	 176.629407	 72.684200
64.088487	 2.541667	 176.948256	 72.813549
64.163843	 2.543443	 177.267949	 72.943060
64.239199	 2.545353	 177.587792	 73.072669
64.328890	 2.548974	 177.967602	 73.226964
64.418580	 2.551897	 178.348440	 73.381473
64.508270	 2.553278	 178.731079	 73.536265
64.597961	 2.555165	 179.113644	 73.691170
64.687209	 2.560377	 179.491654	 73.845192
64.776458	 2.563791	 179.871698	 73.999516
64.865706	 2.563240	 180.255762	 74.154320
64.954955	 2.563989	 180.639019	 74.309171
65.028533	 2.569094	 180.951156	 74.436579
65.102110	 2.572392	 181.265211	 74.564241
65.175688	 2.572382	 181.582563	 74.692279
65.249266	 2.573056	 181.899548	 74.820365
65.312112	 2.576349	 182.168017	 74.929630
65.374959	 2.578852	 182.437401	 75.039036
65.437805	 2.580216	 182.708020	 75.148611
65.500651	 2.581663	 182.978755	 75.258256
65.568029	 2.584230	 183.268289	 75.375808
65.635406	 2.586448	 183.558363	 75.493477
65.702784	 2.588098	 183.849178	 75.611279
65.770161	 2.589827	 184.140139	 75.729163
65.852528	 2.592872	 184.495271	 75.873315
65.934894	 2.595484	 184.851127	 76.017633
66.017261	 2.597189	 185.208146	 76.162155
66.099627	 2.599156	 185.565251	 76.306788
66.190878	 2.603641	 185.959141	 76.466988
66.282129	 2.606840	 186.354615	 76.627453
66.373380	 2.607142	 186.753154	 76.788314
66.464632	 2.608455	 187.151166	 76.949253
66.545132	 2.614131	 187.498465	 77.091000
66.625631	 2.617623	 187.848084	 77.233048
66.706131	 2.616606	 188.202164	 77.375584
66.786631	 2.616845	 188.555402	 77.518145
66.851428	 2.621058	 188.836260	 77.632661
66.916224	 2.623967	 189.118521	 77.747365
66.981020	 2.624844	 189.402853	 77.862312
67.045816	 2.625958	 189.687169	 77.977322
67.107531	 2.628636	 189.956666	 78.086808
67.169245	 2.630836	 190.226786	 78.196405
67.230960	 2.632347	 190.497724	 78.306132
67.292674	 2.633908	 190.768800	 78.415927
67.366119	 2.636566	 191.090904	 78.546624
67.439564	 2.638897	 191.413569	 78.677452
67.513009	 2.640611	 191.737063	 78.808433
67.586454	 2.642463	 192.060690	 78.939507
67.674626	 2.646121	 192.448235	 79.096887
67.762799	 2.649016	 192.836858	 79.254479
67.850971	 2.650206	 193.227427	 79.412357
67.939144	 2.651973	 193.617841	 79.570338
68.025844	 2.657467	 193.998637	 79.725530
68.112543	 2.660910	 194.381687	 79.881029
68.199243	 2.659817	 194.769281	 80.037033
68.285943	 2.660225	 195.155854	 80.193062
68.356047	 2.665486	 195.464149	 80.318941
68.426151	 2.668804	 195.774473	 80.445068
68.496255	 2.668629	 196.088255	 80.571567
68.566359	 2.669139	 196.401644	 80.698106
68.626060	 2.672348	 196.666155	 80.805723
68.685761	 2.674774	 196.931561	 80.913470
68.745462	 2.676104	 197.198150	 81.021373
68.805163	 2.677493	 197.464855	 81.129341
68.870309	 2.679973	 197.755192	 81.247157
68.935454	 2.682115	 198.046045	 81.365082
69.000600	 2.683707	 198.337611	 81.483132
69.065746	 2.685376	 198.629310	 81.601258
69.146491	 2.688389	 198.990271	 81.747709
69.227236	 2.690953	 199.351960	 81.894321
69.307982	 2.692566	 199.714841	 82.041133
69.388727	 2.694462	 200.077777	 82.188049
69.478015	 2.699097	 200.477134	 82.350458
69.567304	 2.702290	 200.878207	 82.513133
69.656592	 2.702219	 201.282680	 82.676216
69.745880	 2.703306	 201.686468	 82.839363
69.807560	 2.706745	 201.963144	 82.951944
69.869240	 2.709276	 202.240843	 83.064669
69.930920	 2.710436	 202.519991	 83.177574
69.992600	 2.711731	 202.799198	 83.290543
70.054280	 2.714164	 203.077537	 83.403496
70.115959	 2.716240	 203.356389	 83.516550
70.177639	 2.717777	 203.635924	 83.629719
70.239319	 2.719367	 203.915591	 83.742958
70.316578	 2.722176	 204.265403	 83.884839
70.393838	 2.724612	 204.615847	 84.026864
70.471097	 2.726278	 204.967291	 84.169064
70.548356	 2.728157	 205.318826	 84.311362
70.637656	 2.732489	 205.723508	 84.475815
70.726956	 2.735586	 206.129719	 84.640517
70.816257	 2.735867	 206.538918	 84.805589
70.905557	 2.737164	 206.947562	 84.970737
70.967996	 2.740495	 207.231275	 85.086114
71.030435	 2.742972	 207.515966	 85.201632
71.092875	 2.744109	 207.802084	 85.317329
71.155314	 2.745408	 208.088240	 85.433088
71.217753	 2.747889	 208.373491	 85.548831
71.280193	 2.749991	 208.659280	 85.664679
71.342632	 2.751497	 208.945809	 85.780648
71.405071	 2.753076	 209.232458	 85.896686
71.481745	 2.755935	 209.583861	 86.039210
71.558419	 2.758375	 209.935935	 86.181879
71.635093	 2.759950	 210.289093	 86.324728
71.711766	 2.761766	 210.642312	 86.467672
71.798548	 2.766071	 211.040352	 86.629425
71.885330	 2.769118	 211.439922	 86.791419
71.972111	 2.769321	 211.842491	 86.953775
72.058893	 2.770524	 212.244496	 87.116200
72.120906	 2.773871	 212.529678	 87.232165
72.182919	 2.776345	 212.815855	 87.348272
72.244931	 2.777438	 213.103497	 87.464557
72.306944	 2.778703	 213.391165	 87.580903
72.368957	 2.781200	 213.677878	 87.697230
72.430969	 2.783300	 213.965142	 87.813661
72.492982	 2.784772	 214.253175	 87.930214
72.554995	 2.786324	 214.541319	 88.046835
72.630498	 2.789169	 214.891511	 88.188854
72.706002	 2.791583	 215.242378	 88.331016
72.781505	 2.793108	 215.594343	 88.473354
72.857009	 2.794879	 215.946356	 88.615784
72.942219	 2.799114	 216.341879	 88.776488
73.027429	 2.802112	 216.738900	 88.937425
73.112640	 2.802323	 217.138857	 89.098713
73.197850	 2.803503	 217.538265	 89.260067
73.274700	 2.809239	 217.894446	 89.405358
73.351550	 2.812651	 218.253071	 89.550938
73.428400	 2.811174	 218.616520	 89.696999
73.505249	 2.811118	 218.978934	 89.843066
73.567016	 2.815585	 219.266231	 89.960208
73.628782	 2.818532	 219.555125	 90.077538
73.690548	 2.819038	 219.846468	 90.195125
73.752315	 2.819870	 220.137693	 90.312760
73.809735	 2.822579	 220.406796	 90.422040
73.867156	 2.824728	 220.676578	 90.531426
73.924577	 2.826075	 220.947264	 90.640935
73.981998	 2.827475	 221.218060	 90.750504
74.049315	 2.829988	 221.534918	 90.878972
74.116632	 2.832156	 221.852316	 91.007554
74.183950	 2.833690	 222.170521	 91.136270
74.251267	 2.835356	 222.488821	 91.265064
74.332848	 2.838767	 222.873567	 91.421161
74.414430	 2.841454	 223.259306	 91.577441
74.496012	 2.842535	 223.646859	 91.733968
74.577593	 2.844148	 224.034238	 91.890584
74.659881	 2.849505	 224.421827	 92.048409
74.742169	 2.852799	 224.811661	 92.206518
74.824458	 2.851499	 225.206095	 92.365098
74.906746	 2.851750	 225.599412	 92.523692
74.974074	 2.857271	 225.916520	 92.653158
75.041402	 2.860602	 226.235884	 92.782873
75.108730	 2.859870	 226.559246	 92.912976
75.176058	 2.860007	 226.882019	 93.043101
75.232413	 2.863393	 227.149312	 93.151845
75.288769	 2.865844	 227.417627	 93.260719
75.345124	 2.866970	 227.687328	 93.369752
75.401479	 2.868177	 227.957107	 93.478840
75.461453	 2.870585	 228.243331	 93.594917
75.521427	 2.872613	 228.530081	 93.711091
75.581401	 2.874044	 228.817560	 93.827379
75.641375	 2.875548	 229.105144	 93.943730
75.715627	 2.878358	 229.460554	 94.087808
75.789880	 2.880731	 229.816636	 94.232025
75.864132	 2.882193	 230.173831	 94.376414
75.938385	 2.883914	 230.531050	 94.520891
76.022314	 2.888297	 230.932870	 94.684144
76.106243	 2.891301	 231.336313	 94.847634
76.190171	 2.891182	 231.743004	 95.011488
76.274100	 2.892172	 232.149001	 95.175396
76.333098	 2.895537	 232.432111	 95.290501
76.392095	 2.897975	 232.716253	 95.405740
76.451092	 2.898973	 233.001904	 95.521152
76.510090	 2.900137	 233.287567	 95.636618
76.569087	 2.902553	 233.572231	 95.752060
76.628085	 2.904571	 233.857434	 95.867598
76.687082	 2.905967	 234.143383	 95.983249
76.746080	 2.907436	 234.429432	 96.098960
76.818758	 2.910193	 234.781160	 96.241528
76.891436	 2.912520	 235.133542	 96.384228
76.964114	 2.913961	 235.487003	 96.527093
77.036792	 2.915648	 235.840490	 96.670043
77.119567	 2.919900	 236.241220	 96.832807
77.202342	 2.922844	 236.643500	 96.995797
77.285117	 2.922828	 237.048871	 97.159133
77.367892	 2.923858	 237.453596	 97.322525
77.426968	 2.927188	 237.740223	 97.439029
77.486043	 2.929603	 238.027873	 97.555667
77.545119	 2.930569	 238.317041	 97.672476
77.604194	 2.931718	 238.606208	 97.789339
77.663270	 2.934163	 238.894332	 97.906175
77.722345	 2.936190	 239.183014	 98.023109
77.781421	 2.937554	 239.472483	 98.140158
77.840496	 2.939003	 239.762040	 98.257267
77.912392	 2.941778	 240.113717	 98.399809
77.984287	 2.944096	 240.466068	 98.542482
78.056182	 2.945474	 240.819545	 98.685323
78.128078	 2.947112	 241.173028	 98.828244
78.209154	 2.951321	 241.569739	 98.989364
78.290229	 2.954224	 241.967986	 99.150705
78.371305	 2.954187	 242.369295	 99.312382
78.452381	 2.955172	 242.769966	 99.474113
78.525488	 2.960975	 243.126940	 99.619706
78.598596	 2.964335	 243.486452	 99.765577
78.671704	 2.962565	 243.851015	 99.911916
78.744812	 2.962285	 244.214444	 100.058252
78.803618	 2.966792	 244.502539	 100.175697
78.862424	 2.969706	 244.792290	 100.293323
78.921230	 2.970064	 245.084596	 100.411198
78.980036	 2.970761	 245.376751	 100.529114
79.034768	 2.973441	 245.646917	 100.638777
79.089500	 2.975532	 245.917778	 100.748539
79.144232	 2.976782	 246.189570	 100.858419
79.198964	 2.978087	 246.461453	 100.968352
79.263157	 2.980536	 246.779658	 101.097297
79.327350	 2.982622	 247.098402	 101.226346
79.391543	 2.984039	 247.417968	 101.355522
79.455736	 2.985595	 247.737603	 101.484768
79.533515	 2.988950	 248.123775	 101.641368
79.611294	 2.991540	 248.510953	 101.798139
79.689072	 2.992436	 248.900005	 101.955146
79.766851	 2.993894	 249.288824	 102.112229
79.845270	 2.999292	 249.677461	 102.270446
79.923689	 3.002520	 250.068425	 102.428935
80.002107	 3.000910	 250.464212	 102.587882
80.080526	 3.000932	 250.858766	 102.746832
80.144683	 3.006537	 251.176552	 102.876568
80.208839	 3.009844	 251.496688	 103.006545
80.272996	 3.008889	 251.821010	 103.136901
80.337152	 3.008843	 252.144679	 103.267271
80.390885	 3.012235	 252.412702	 103.376280
80.444618	 3.014646	 252.681781	 103.485413
80.498351	 3.015671	 252.952297	 103.594699
80.552084	 3.016780	 253.222873	 103.704035
80.609319	 3.019138	 253.510134	 103.820475
80.666553	 3.021097	 253.797925	 103.937006
80.723788	 3.022431	 254.086460	 104.053643
80.781023	 3.023841	 254.375080	 104.170338
80.851915	 3.026584	 254.731855	 104.314896
80.922807	 3.028867	 255.089301	 104.459582
80.993698	 3.030193	 255.447884	 104.604431
81.064590	 3.031791	 255.806454	 104.749358
81.144719	 3.036163	 256.209632	 104.913106
81.224847	 3.039083	 256.614477	 105.077078
81.304976	 3.038715	 257.022712	 105.241403
81.385105	 3.039515	 257.430161	 105.405769
81.441398	 3.042885	 257.713962	 105.521120
81.497691	 3.045280	 257.998827	 105.636600
81.553984	 3.046162	 258.285263	 105.752247
81.610277	 3.047218	 258.571689	 105.867941
81.666570	 3.049588	 258.857035	 105.983606
81.722863	 3.051540	 259.142925	 106.099360
81.779156	 3.052841	 259.429576	 106.215221
81.835450	 3.054219	 259.716308	 106.331136
81.904853	 3.056907	 260.069103	 106.474065
81.974257	 3.059146	 260.422549	 106.617116
82.043661	 3.060460	 260.777094	 106.760324
82.113065	 3.062030	 261.131630	 106.903607
82.192192	 3.066262	 261.533827	 107.066907
82.271319	 3.069123	 261.937610	 107.230422
82.350446	 3.068879	 262.344606	 107.394271
82.429573	 3.069733	 262.750873	 107.558165
82.486014	 3.073064	 263.038295	 107.674957
82.542456	 3.075434	 263.326770	 107.791876
82.598897	 3.076285	 263.616824	 107.908961
82.655339	 3.077328	 263.906851	 108.026093
82.711780	 3.079729	 264.195756	 108.143194
82.768221	 3.081693	 264.485225	 108.260386
82.824663	 3.082962	 264.775498	 108.377686
82.881104	 3.084320	 265.065841	 108.495042
82.949827	 3.087032	 265.418573	 108.637943
83.018550	 3.089267	 265.771981	 108.780968
83.087273	 3.090517	 266.126538	 108.924151
83.155995	 3.092040	 266.481067	 109.067405
83.233539	 3.096233	 266.879049	 109.228987
83.311082	 3.099056	 267.278606	 109.390778
83.388626	 3.098799	 267.681344	 109.552894
83.466170	 3.099613	 268.083365	 109.715053
83.536105	 3.105505	 268.441344	 109.861049
83.606040	 3.108832	 268.801966	 110.007313
83.675975	 3.106770	 269.167886	 110.154038
83.745910	 3.106273	 269.532570	 110.300749
83.802144	 3.110844	 269.821305	 110.418447
83.858377	 3.113742	 270.111763	 110.536319
83.914610	 3.113957	 270.404893	 110.654435
83.970843	 3.114528	 270.697840	 110.772586
84.023169	 3.117189	 270.968566	 110.882437
84.075494	 3.119233	 271.240003	 110.992382
84.127820	 3.120396	 271.512398	 111.102440
84.180145	 3.121617	 271.784870	 111.212546
84.241545	 3.124010	 272.103862	 111.341750
84.302945	 3.126022	 272.423393	 111.471051
84.364345	 3.127337	 272.743759	 111.600472
84.425746	 3.128796	 273.064170	 111.729956
84.500204	 3.132101	 273.451524	 111.886970
84.574662	 3.134606	 273.839895	 112.044145
84.649120	 3.135344	 274.230194	 112.201546
84.723578	 3.136667	 274.620208	 112.359013
84.798699	 3.142118	 275.010089	 112.517711
84.873819	 3.145292	 275.402383	 112.676671
84.948939	 3.143392	 275.799719	 112.836080
85.024060	 3.143205	 276.195714	 112.995482
85.085500	 3.148919	 276.514280	 113.125543
85.146940	 3.152217	 276.835298	 113.255838
85.208381	 3.151036	 277.160710	 113.386506
85.269821	 3.150811	 277.485405	 113.517182
85.321240	 3.154225	 277.753892	 113.626358
85.372660	 3.156610	 278.023473	 113.735655
85.424079	 3.157543	 278.294548	 113.845099
85.475498	 3.158563	 278.565667	 113.954588
85.530268	 3.160879	 278.853436	 114.071186
85.585038	 3.162779	 279.141739	 114.187868
85.639808	 3.164026	 279.430801	 114.304652
85.694578	 3.165353	 279.719932	 114.421488
85.762476	 3.168035	 280.077592	 114.566340
85.830375	 3.170238	 280.435922	 114.711313
85.898273	 3.171446	 280.795411	 114.856441
85.966171	 3.172936	 281.154855	 115.001638
86.043006	 3.177301	 281.559355	 115.165874
86.119841	 3.180149	 281.965565	 115.330324
86.196677	 3.179561	 282.375293	 115.495116
86.273512	 3.180195	 282.784154	 115.659940
86.327459	 3.183574	 283.068630	 115.775538
86.381406	 3.185933	 283.354204	 115.891260
86.435353	 3.186712	 283.641407	 116.007143
86.489301	 3.187672	 283.928578	 116.123070
86.543248	 3.190005	 284.214596	 116.238961
86.597195	 3.191901	 284.501165	 116.354937
86.651143	 3.193119	 284.788512	 116.471013
86.705090	 3.194416	 285.075924	 116.587141
86.771630	 3.197048	 285.429647	 116.730384
86.838170	 3.199211	 285.784022	 116.873743
86.904710	 3.200410	 286.139519	 117.017251
86.971250	 3.201876	 286.494977	 117.160826
87.047149	 3.206099	 286.898282	 117.324528
87.123047	 3.208888	 287.303213	 117.488436
87.198945	 3.208435	 287.711476	 117.652668
87.274844	 3.209129	 288.118935	 117.816934
87.328971	 3.212466	 288.407007	 117.933963
87.383099	 3.214801	 288.696165	 118.051113
87.437226	 3.215548	 288.986959	 118.168424
87.491354	 3.216495	 289.277705	 118.285779
87.545482	 3.218862	 289.567254	 118.403096
87.599609	 3.220771	 289.857374	 118.520499
87.653737	 3.221956	 290.148318	 118.638006
87.707864	 3.223233	 290.439314	 118.755563
87.773793	 3.225893	 290.792901	 118.898752
87.839721	 3.228055	 291.147165	 119.042057
87.905649	 3.229191	 291.502605	 119.185513
87.971577	 3.230611	 291.857985	 119.329034
88.046004	 3.234795	 292.256996	 119.490988
88.120431	 3.237551	 292.657620	 119.653141
88.194859	 3.237093	 293.061540	 119.815611
88.269286	 3.237752	 293.464672	 119.978114
88.336426	 3.243735	 293.823478	 120.124446
88.403566	 3.247037	 294.185028	 120.271039
88.470707	 3.244705	 294.552111	 120.418085
88.537847	 3.244009	 294.917865	 120.565110
88.591819	 3.248647	 295.207142	 120.683026
88.645792	 3.251536	 295.498208	 120.801112
88.699765	 3.251620	 295.792060	 120.919436
88.753738	 3.252077	 296.085701	 121.037791
88.803949	 3.254725	 296.356904	 121.147804
88.854160	 3.256729	 296.628836	 121.257906
88.904372	 3.257816	 296.901754	 121.368117
88.954583	 3.258962	 297.174737	 121.478372
89.013521	 3.261307	 297.494377	 121.607787
89.072460	 3.263256	 297.814557	 121.737294
89.131398	 3.264479	 298.135589	 121.866914
89.190336	 3.265853	 298.456644	 121.996592
89.261857	 3.269117	 298.844956	 122.153939
89.333378	 3.271549	 299.234298	 122.311438
89.404898	 3.272142	 299.625622	 122.469155
89.476419	 3.273344	 300.016615	 122.626929
89.548618	 3.278851	 300.407508	 122.786022
89.620816	 3.281981	 300.800895	 122.945368
89.693015	 3.279813	 301.199536	 123.105154
89.765213	 3.279436	 301.596735	 123.264925
89.824255	 3.285257	 301.915949	 123.395261
89.883297	 3.288553	 302.237716	 123.525827
89.942339	 3.287163	 302.564074	 123.656760
90.001381	 3.286774	 302.889655	 123.787696
90.050765	 3.290214	 303.158547	 123.897021
90.100148	 3.292580	 303.428570	 124.006462
90.149531	 3.293430	 303.700142	 124.116048
90.198915	 3.294369	 303.971745	 124.225674
90.251513	 3.296651	 304.259948	 124.342406
90.304111	 3.298501	 304.548692	 124.459219
90.356710	 3.299670	 304.838210	 124.576128
90.409308	 3.300923	 305.127782	 124.693085
90.474557	 3.303554	 305.486170	 124.838177
90.539806	 3.305688	 305.845232	 124.983383
90.605056	 3.306788	 306.205473	 125.128736
90.670305	 3.308183	 306.565641	 125.274152
90.744212	 3.312546	 306.971215	 125.438785
90.818120	 3.315333	 307.378541	 125.603622
90.892027	 3.314542	 307.789510	 125.768792
90.965934	 3.315025	 308.199536	 125.933986
91.017808	 3.318417	 308.484594	 126.049799
91.069682	 3.320748	 308.770783	 126.165731
91.121555	 3.321432	 309.058657	 126.281819
91.173429	 3.322306	 309.346481	 126.397947
91.225303	 3.324609	 309.633083	 126.514036
91.277176	 3.326457	 309.920243	 126.630205
91.329050	 3.327600	 310.208199	 126.746470
91.380924	 3.328825	 310.496207	 126.862782
91.444924	 3.331410	 310.850703	 127.006286
91.508924	 3.333508	 311.205856	 127.149900
91.572924	 3.334602	 311.562154	 127.293655
91.636924	 3.335975	 311.918385	 127.437472
91.709949	 3.340195	 312.322582	 127.601498
91.782975	 3.342923	 312.728446	 127.765720
91.856001	 3.342276	 313.137759	 127.930258
91.929026	 3.342823	 313.546197	 128.094823
91.981104	 3.346173	 313.834828	 128.212056
92.033182	 3.348478	 314.124576	 128.329407
92.085260	 3.349131	 314.416018	 128.446915
92.137337	 3.349992	 314.707393	 128.564461
92.189415	 3.352331	 314.997499	 128.681966
92.241493	 3.354194	 315.288186	 128.799553
92.293571	 3.355302	 315.579715	 128.917239
92.345648	 3.356507	 315.871283	 129.034971
92.409093	 3.359123	 316.225582	 129.178399
92.472538	 3.361222	 316.580563	 129.321936
92.535983	 3.362254	 316.936746	 129.465617
92.599428	 3.363582	 317.292842	 129.609357
92.671079	 3.367764	 317.692685	 129.771612
92.742729	 3.370462	 318.094180	 129.934058
92.814380	 3.369817	 318.499085	 130.096812
92.886030	 3.370334	 318.903135	 130.259591
92.950681	 3.376409	 319.262610	 130.406200
93.015331	 3.379694	 319.624927	 130.553064
93.079981	 3.377110	 319.993001	 130.700374
93.144631	 3.376231	 320.359659	 130.847658
93.196597	 3.380937	 320.649400	 130.965763
93.248563	 3.383821	 320.940994	 131.084035
93.300528	 3.383786	 321.235482	 131.202541
93.352494	 3.384137	 321.529733	 131.321074
93.400832	 3.386778	 321.801362	 131.431233
93.449169	 3.388750	 322.073738	 131.541478
93.497506	 3.389767	 322.347130	 131.651827
93.545844	 3.390846	 322.620574	 131.762217
93.602594	 3.393151	 322.940774	 131.891814
93.659345	 3.395044	 323.261517	 132.021499
93.716096	 3.396185	 323.583127	 132.151291
93.772847	 3.397482	 323.904743	 132.281136
93.841747	 3.400713	 324.293846	 132.438756
93.910646	 3.403082	 324.683993	 132.596521
93.979546	 3.403541	 325.076177	 132.754496
94.048446	 3.404633	 325.467987	 132.912521
94.118031	 3.410199	 325.859695	 133.071934
94.187615	 3.413293	 326.253978	 133.231593
94.257200	 3.410875	 326.653716	 133.391686
94.326785	 3.410322	 327.051918	 133.551755
94.383687	 3.416249	 327.371665	 133.682323
94.440588	 3.419546	 327.694060	 133.813115
94.497490	 3.417964	 328.021235	 133.944272
94.554391	 3.417423	 328.347577	 134.075425
94.601966	 3.420892	 328.616829	 134.184885
94.649540	 3.423243	 328.887248	 134.294458
94.697114	 3.424017	 329.159270	 134.404172
94.744689	 3.424885	 329.431313	 134.513923
94.795358	 3.427139	 329.719908	 134.630778
94.846027	 3.428944	 330.009053	 134.747711
94.896696	 3.430045	 330.298988	 134.864736
94.947365	 3.431231	 330.588965	 134.981805
95.010252	 3.433818	 330.947975	 135.127101
95.073138	 3.435891	 331.307663	 135.272505
95.136025	 3.436894	 331.668554	 135.418051
95.198912	 3.438201	 332.029346	 135.563653
95.270194	 3.442571	 332.435796	 135.728609
95.341477	 3.445303	 332.844042	 135.893762
95.412759	 3.444324	 333.256051	 136.059240
95.484042	 3.444667	 333.667049	 136.224733
95.534064	 3.448076	 333.952604	 136.340732
95.584086	 3.450384	 334.239324	 136.456845
95.634108	 3.450983	 334.527785	 136.573112
95.684130	 3.451777	 334.816179	 136.689414
95.734152	 3.454056	 335.103286	 136.805673
95.784174	 3.455863	 335.390959	 136.922009
95.834196	 3.456938	 335.679447	 137.038437
95.884219	 3.458097	 335.967974	 137.154908
95.945946	 3.460643	 336.323122	 137.298631
96.007673	 3.462683	 336.678932	 137.442458
96.069400	 3.463682	 337.035913	 137.586421
96.131127	 3.464970	 337.392802	 137.730439
96.201578	 3.469194	 337.797737	 137.894732
96.272029	 3.471869	 338.204378	 138.059214
96.342480	 3.471042	 338.614582	 138.224004
96.412931	 3.471454	 339.023847	 138.388814
96.463176	 3.474820	 339.312961	 138.506226
96.513421	 3.477101	 339.603225	 138.623753
96.563666	 3.477667	 339.895238	 138.741432
96.613911	 3.478449	 340.187167	 138.859146
96.664156	 3.480765	 340.477761	 138.976816
96.714402	 3.482588	 340.768943	 139.094563
96.764647	 3.483628	 341.060989	 139.212407
96.814892	 3.484767	 341.353061	 139.330292
96.876112	 3.487347	 341.707964	 139.473921
96.937332	 3.489389	 342.063556	 139.617653
96.998553	 3.490327	 342.420375	 139.761525
97.059773	 3.491570	 342.777083	 139.905449
97.128931	 3.495756	 343.177613	 140.067951
97.198088	 3.498403	 343.579834	 140.230638
97.267246	 3.497585	 343.985574	 140.393626
97.336404	 3.497972	 344.390398	 140.556632
97.398818	 3.504139	 344.750422	 140.703473
97.461233	 3.507410	 345.113382	 140.850563
97.523648	 3.504591	 345.482314	 140.998094
97.586063	 3.503543	 345.849751	 141.145593
97.636230	 3.508318	 346.139888	 141.263865
97.686398	 3.511201	 346.431941	 141.382299
97.736566	 3.511054	 346.726993	 141.500964
97.786733	 3.511308	 347.021785	 141.619653
97.833394	 3.513947	 347.293795	 141.729943
97.880055	 3.515891	 347.566570	 141.840317
97.926716	 3.516845	 347.840389	 141.950792
97.973376	 3.517863	 348.114250	 142.061305
98.028167	 3.520134	 348.434938	 142.191061
98.082957	 3.521979	 348.756174	 142.320900
98.137748	 3.523044	 349.078294	 142.450843
98.192538	 3.524271	 349.400405	 142.580834
98.259082	 3.527477	 349.790172	 142.738682
98.325625	 3.529789	 350.181000	 142.896669
98.392168	 3.530125	 350.573918	 143.054859
98.458712	 3.531116	 350.966424	 143.213094
98.525942	 3.536743	 351.358799	 143.372772
98.593172	 3.539807	 351.753827	 143.532690
98.660402	 3.537155	 352.154504	 143.693035
98.727632	 3.536437	 352.553559	 143.853350
98.782609	 3.542470	 352.873747	 143.984115
98.837585	 3.545773	 353.196674	 144.115101
98.892561	 3.544009	 353.524562	 144.246446
98.947537	 3.543328	 353.851566	 144.377784
98.993490	 3.546828	 354.121137	 144.487366
99.039442	 3.549168	 354.391911	 144.597058
99.085395	 3.549873	 354.664341	 144.706887
99.131347	 3.550674	 354.936780	 144.816751
99.180287	 3.552906	 355.225732	 144.933720
99.229227	 3.554673	 355.515241	 145.050762
99.278167	 3.555710	 355.805557	 145.167894
99.327107	 3.556836	 356.095904	 145.285066
99.387870	 3.559387	 356.455454	 145.430539
99.448633	 3.561406	 356.815687	 145.576114
99.509396	 3.562320	 357.177147	 145.721826
99.570158	 3.563547	 357.538485	 145.867589
99.639072	 3.567927	 357.945663	 146.032813
99.707985	 3.570613	 358.354679	 146.198228
99.776898	 3.569457	 358.767576	 146.363961
99.845812	 3.569670	 359.179399	 146.529704
99.884359	 3.572041	 359.407711	 146.622319
99.922906	 3.573833	 359.636645	 146.714997
99.961453	 3.575004	 359.866241	 146.807741
100.000000	 3.576091	 360.095987	 146.900517


==> donnees_2.txt <==
t x y z
0.000000	 2.000000	 4.000000	 3.000000
0.011505	 1.904676	 4.105493	 3.001019
0.023010	 1.818907	 4.201778	 3.001100
0.034514	 1.741654	 4.289817	 3.000374
0.046019	 1.671988	 4.370461	 2.998953
0.073652	 1.530739	 4.538405	 2.993293
0.101285	 1.419722	 4.676033	 2.985209
0.128918	 1.332202	 4.789504	 2.975450
0.156551	 1.262559	 4.883881	 2.964650
0.186017	 1.203274	 4.967717	 2.952493
0.215483	 1.156299	 5.037200	 2.939960
0.244950	 1.118957	 5.094882	 2.927296
0.274416	 1.088988	 5.142905	 2.914705
0.310090	 1.060137	 5.190481	 2.899756
0.345764	 1.037712	 5.228369	 2.885221
0.381438	 1.020218	 5.258243	 2.871171
0.417111	 1.006348	 5.281556	 2.857662
0.460645	 0.992935	 5.302762	 2.841942
0.504178	 0.982563	 5.317282	 2.827012
0.547711	 0.974484	 5.326289	 2.812822
0.591245	 0.967985	 5.330837	 2.799329
0.645889	 0.961285	 5.331520	 2.783298
0.700533	 0.955894	 5.327558	 2.768135
0.755178	 0.951480	 5.319847	 2.753720
0.809822	 0.947658	 5.309232	 2.739953
0.880333	 0.943178	 5.292322	 2.722999
0.950844	 0.939178	 5.272473	 2.706790
1.021355	 0.935549	 5.250352	 2.691188
1.091867	 0.932091	 5.226637	 2.676077
1.187342	 0.927474	 5.192918	 2.656218
1.282818	 0.923015	 5.157714	 2.636927
1.378294	 0.918690	 5.121435	 2.618102
1.473770	 0.914413	 5.084639	 2.599624
1.620213	 0.907940	 5.028148	 2.571710
1.766656	 0.901505	 4.971411	 2.544368
1.913099	 0.895009	 4.914490	 2.517603
2.059542	 0.888615	 4.858054	 2.491195
2.214841	 0.882221	 4.799138	 2.463398
2.370139	 0.875711	 4.740880	 2.436026
2.525438	 0.868855	 4.683349	 2.409118
2.680736	 0.862177	 4.626512	 2.382532
2.836034	 0.856280	 4.570251	 2.356127
2.991333	 0.850086	 4.514825	 2.330129
3.146631	 0.843194	 4.460359	 2.304610
3.301930	 0.836571	 4.406551	 2.279375
3.444938	 0.831482	 4.357338	 2.256233
3.587947	 0.826042	 4.308856	 2.233438
3.730955	 0.819884	 4.261217	 2.211060
3.873964	 0.813945	 4.214119	 2.188913
4.004554	 0.809327	 4.171382	 2.168767
4.135143	 0.804485	 4.129215	 2.148888
4.265733	 0.799237	 4.087670	 2.129311
4.396323	 0.794096	 4.046580	 2.109933
4.529104	 0.789364	 4.005142	 2.090355
4.661885	 0.784509	 3.964237	 2.071024
4.794667	 0.779412	 3.923901	 2.051961
4.927448	 0.774401	 3.884025	 2.033100
5.074347	 0.769287	 3.840334	 2.012402
5.221245	 0.764057	 3.797261	 1.991990
5.368143	 0.758547	 3.754855	 1.971892
5.515042	 0.753161	 3.712979	 1.952028
5.671482	 0.748021	 3.668816	 1.931034
5.827923	 0.742679	 3.625347	 1.910367
5.984364	 0.736852	 3.582652	 1.890079
6.140804	 0.731224	 3.540513	 1.870030
6.290911	 0.726626	 3.500406	 1.850891
6.441019	 0.721747	 3.460938	 1.832062
6.591126	 0.716259	 3.422201	 1.813603
6.741233	 0.710980	 3.383941	 1.795348
6.878784	 0.706896	 3.349125	 1.778682
7.016336	 0.702589	 3.314819	 1.762264
7.153887	 0.697854	 3.281080	 1.746132
7.291438	 0.693243	 3.247738	 1.730174
7.425912	 0.689250	 3.215404	 1.714658
7.560385	 0.685126	 3.183513	 1.699355
7.694859	 0.680752	 3.152099	 1.684286
7.829332	 0.676461	 3.121058	 1.669382
7.973667	 0.672247	 3.088060	 1.653507
8.118003	 0.667935	 3.055538	 1.637857
8.262338	 0.663397	 3.023526	 1.622455
8.406674	 0.658957	 2.991921	 1.607235
8.562694	 0.654618	 2.958105	 1.590912
8.718715	 0.650139	 2.924829	 1.574847
8.874736	 0.645318	 2.892144	 1.559079
9.030757	 0.640646	 2.859901	 1.543504
9.186255	 0.636621	 2.828058	 1.528072
9.341752	 0.632378	 2.796746	 1.512902
9.497250	 0.627641	 2.766040	 1.498049
9.652747	 0.623090	 2.735738	 1.483369
9.797095	 0.619545	 2.707816	 1.469789
9.941443	 0.615787	 2.680339	 1.456432
10.085792	 0.611597	 2.653364	 1.443340
10.230140	 0.607544	 2.626724	 1.430394
10.367267	 0.604215	 2.601610	 1.418148
10.504394	 0.600749	 2.576865	 1.406085
10.641522	 0.597018	 2.552521	 1.394228
10.778649	 0.593371	 2.528476	 1.382505
10.920946	 0.589957	 2.503754	 1.370420
11.063242	 0.586452	 2.479396	 1.358513
11.205539	 0.582752	 2.455429	 1.346803
11.347836	 0.579131	 2.431768	 1.335232
11.502141	 0.575574	 2.406374	 1.322780
11.656446	 0.571915	 2.381387	 1.310527
11.810751	 0.568008	 2.356843	 1.298502
11.965056	 0.564213	 2.332636	 1.286627
12.124176	 0.560792	 2.307914	 1.274458
12.283296	 0.557206	 2.283618	 1.262503
12.442417	 0.553236	 2.259805	 1.250806
12.601537	 0.549421	 2.236318	 1.239251
12.752573	 0.546394	 2.214197	 1.228319
12.903610	 0.543170	 2.192453	 1.217583
13.054647	 0.539531	 2.171143	 1.207084
13.205683	 0.536034	 2.150110	 1.196707
13.346631	 0.533290	 2.130619	 1.187047
13.487579	 0.530398	 2.111435	 1.177545
13.628526	 0.527223	 2.092593	 1.168229
13.769474	 0.524136	 2.073987	 1.159018
13.910526	 0.521413	 2.055524	 1.149847
14.051578	 0.518598	 2.037341	 1.140817
14.192630	 0.515598	 2.019459	 1.131946
14.333682	 0.512665	 2.001807	 1.123180
14.485216	 0.509827	 1.983029	 1.113827
14.636750	 0.506908	 1.964551	 1.104625
14.788284	 0.503800	 1.946400	 1.095595
14.939818	 0.500775	 1.928496	 1.086677
15.100487	 0.497951	 1.909700	 1.077282
15.261155	 0.495006	 1.891232	 1.068055
15.421824	 0.491772	 1.873134	 1.059029
15.582492	 0.488661	 1.855289	 1.050116
15.739753	 0.486115	 1.837961	 1.041419
15.897015	 0.483397	 1.820946	 1.032888
16.054276	 0.480302	 1.804295	 1.024564
16.211538	 0.477344	 1.787866	 1.016337
16.357600	 0.475099	 1.772701	 1.008700
16.503663	 0.472700	 1.757793	 1.001201
16.649725	 0.469996	 1.743182	 0.993872
16.795788	 0.467387	 1.728756	 0.986626
16.936850	 0.465242	 1.714921	 0.979644
17.077913	 0.462998	 1.701305	 0.972777
17.218976	 0.460563	 1.687928	 0.966044
17.360038	 0.458190	 1.674721	 0.959388
17.508226	 0.455979	 1.660971	 0.952434
17.656413	 0.453695	 1.647439	 0.945593
17.804600	 0.451256	 1.634147	 0.938883
17.952787	 0.448881	 1.621033	 0.932255
18.112679	 0.446618	 1.607017	 0.925145
18.272570	 0.444266	 1.593246	 0.918162
18.432462	 0.441701	 1.579748	 0.911332
18.592354	 0.439228	 1.566439	 0.904588
18.754631	 0.437123	 1.553039	 0.897763
18.916907	 0.434877	 1.539890	 0.891074
19.079184	 0.432309	 1.527035	 0.884557
19.241461	 0.429865	 1.514355	 0.878117
19.393802	 0.428038	 1.502512	 0.872062
19.546143	 0.426055	 1.490887	 0.866129
19.698485	 0.423751	 1.479521	 0.860352
19.850826	 0.421551	 1.468299	 0.854637
19.993676	 0.419876	 1.457828	 0.849272
20.136527	 0.418091	 1.447532	 0.844004
20.279377	 0.416096	 1.437436	 0.838853
20.422228	 0.414163	 1.427466	 0.833760
20.567248	 0.412474	 1.417417	 0.828603
20.712268	 0.410713	 1.407530	 0.823533
20.857288	 0.408809	 1.397821	 0.818565
21.002308	 0.406956	 1.388238	 0.813655
21.159204	 0.405197	 1.377959	 0.808368
21.316101	 0.403368	 1.367857	 0.803175
21.472997	 0.401379	 1.357953	 0.798095
21.629894	 0.399458	 1.348184	 0.793078
21.794995	 0.397754	 1.337983	 0.787812
21.960097	 0.395939	 1.327976	 0.782653
22.125199	 0.393871	 1.318198	 0.777631
22.290301	 0.391904	 1.308552	 0.772667
22.449485	 0.390422	 1.299292	 0.767867
22.608670	 0.388791	 1.290214	 0.763171
22.767854	 0.386840	 1.281361	 0.758617
22.927039	 0.384998	 1.272619	 0.754110
23.073844	 0.383699	 1.264573	 0.749928
23.220650	 0.382274	 1.256676	 0.745833
23.367455	 0.380610	 1.248953	 0.741846
23.514260	 0.379014	 1.241325	 0.737902
23.657266	 0.377744	 1.233926	 0.734052
23.800272	 0.376396	 1.226650	 0.730272
23.943279	 0.374901	 1.219513	 0.726576
24.086285	 0.373450	 1.212466	 0.722921
24.238611	 0.372120	 1.205011	 0.719037
24.390938	 0.370731	 1.197682	 0.715222
24.543265	 0.369212	 1.190496	 0.711491
24.695592	 0.367743	 1.183404	 0.707805
24.860485	 0.366400	 1.175781	 0.703821
25.025379	 0.364974	 1.168302	 0.699919
25.190273	 0.363357	 1.160992	 0.696119
25.355167	 0.361817	 1.153780	 0.692364
25.520574	 0.360620	 1.146572	 0.688582
25.685982	 0.359292	 1.139513	 0.684887
25.851389	 0.357670	 1.132643	 0.681315
26.016796	 0.356152	 1.125857	 0.677777
26.169732	 0.355147	 1.119577	 0.674470
26.322668	 0.354003	 1.113426	 0.671242
26.475604	 0.352586	 1.107435	 0.668119
26.628539	 0.351248	 1.101514	 0.665026
26.771697	 0.350307	 1.095971	 0.662105
26.914854	 0.349275	 1.090527	 0.659243
27.058012	 0.348076	 1.085202	 0.656456
27.201169	 0.346920	 1.079940	 0.653699
27.348509	 0.345941	 1.074546	 0.650855
27.495850	 0.344903	 1.069244	 0.648064
27.643190	 0.343749	 1.064046	 0.645337
27.790530	 0.342632	 1.058914	 0.642641
27.951978	 0.341606	 1.053322	 0.639687
28.113427	 0.340517	 1.047834	 0.636793
28.274875	 0.339286	 1.042467	 0.633974
28.436323	 0.338110	 1.037170	 0.631187
28.605724	 0.337154	 1.031629	 0.628248
28.775125	 0.336089	 1.026205	 0.625381
28.944526	 0.334783	 1.020931	 0.622612
29.113927	 0.333567	 1.015721	 0.619869
29.274507	 0.332785	 1.010765	 0.617229
29.435087	 0.331861	 1.005921	 0.614660
29.595667	 0.330640	 1.001228	 0.612195
29.756247	 0.329511	 0.996583	 0.609748
29.902491	 0.328827	 0.992328	 0.607478
30.048735	 0.328031	 0.988160	 0.605263
30.194978	 0.327033	 0.984102	 0.603123
30.341222	 0.326084	 0.980088	 0.601002
30.484643	 0.325382	 0.976148	 0.598902
30.628063	 0.324614	 0.972279	 0.596844
30.771484	 0.323727	 0.968492	 0.594840
30.914905	 0.322871	 0.964750	 0.592857
31.070410	 0.322114	 0.960706	 0.590701
31.225915	 0.321304	 0.956736	 0.588587
31.381420	 0.320383	 0.952852	 0.586529
31.536925	 0.319501	 0.949016	 0.584493
31.706602	 0.318752	 0.944841	 0.582259
31.876279	 0.317921	 0.940753	 0.580079
32.045956	 0.316909	 0.936778	 0.577974
32.215633	 0.315964	 0.932849	 0.575888
32.383832	 0.315350	 0.928935	 0.573783
32.552030	 0.314602	 0.925117	 0.571740
32.720229	 0.313565	 0.921432	 0.569793
32.888427	 0.312623	 0.917783	 0.567857
33.040909	 0.312134	 0.914432	 0.566048
33.193391	 0.311514	 0.911162	 0.564294
33.345872	 0.310643	 0.908003	 0.562621
33.498354	 0.309836	 0.904873	 0.560957
33.640435	 0.309350	 0.901930	 0.559371
33.782516	 0.308784	 0.899046	 0.557823
33.924597	 0.308079	 0.896236	 0.556327
34.066678	 0.307404	 0.893456	 0.554844
34.215297	 0.306866	 0.890546	 0.553277
34.363916	 0.306277	 0.887688	 0.551744
34.512536	 0.305591	 0.884895	 0.550253
34.661155	 0.304933	 0.882135	 0.548777
34.826820	 0.304365	 0.879060	 0.547120
34.992484	 0.303737	 0.876048	 0.545502
35.158149	 0.302978	 0.873117	 0.543937
35.323814	 0.302266	 0.870219	 0.542388
35.497359	 0.301778	 0.867166	 0.540734
35.670903	 0.301179	 0.864190	 0.539130
35.844448	 0.300334	 0.861325	 0.537607
36.017993	 0.299575	 0.858484	 0.536091
36.179192	 0.299227	 0.855797	 0.534626
36.340390	 0.298735	 0.853186	 0.533214
36.501589	 0.297950	 0.850688	 0.531888
36.662787	 0.297247	 0.848207	 0.530565
36.807260	 0.296933	 0.845936	 0.529327
36.951733	 0.296516	 0.843720	 0.528128
37.096206	 0.295919	 0.841580	 0.526984
37.240678	 0.295358	 0.839460	 0.525848
37.383462	 0.294995	 0.837344	 0.524700
37.526246	 0.294575	 0.835271	 0.523578
37.669030	 0.294055	 0.833250	 0.522494
37.811813	 0.293557	 0.831250	 0.521419
37.970029	 0.293146	 0.829030	 0.520214
38.128245	 0.292688	 0.826853	 0.519037
38.286461	 0.292130	 0.824734	 0.517899
38.444677	 0.291604	 0.822638	 0.516772
38.619090	 0.291219	 0.820314	 0.515506
38.793502	 0.290751	 0.818048	 0.514278
38.967915	 0.290099	 0.815864	 0.513110
39.142328	 0.289512	 0.813700	 0.511948
39.312844	 0.289258	 0.811537	 0.510759
39.483361	 0.288861	 0.809443	 0.509621
39.653877	 0.288162	 0.807458	 0.508567
39.824394	 0.287558	 0.805482	 0.507509
39.975410	 0.287378	 0.803667	 0.506509
40.126425	 0.287069	 0.801910	 0.505550
40.277441	 0.286518	 0.800238	 0.504658
40.428457	 0.286022	 0.798576	 0.503767
40.568464	 0.285801	 0.796996	 0.502900
40.708471	 0.285507	 0.795454	 0.502060
40.848478	 0.285093	 0.793962	 0.501257
40.988485	 0.284700	 0.792484	 0.500460
41.137824	 0.284421	 0.790893	 0.499591
41.287164	 0.284096	 0.789335	 0.498743
41.436503	 0.283688	 0.787820	 0.497926
41.585842	 0.283301	 0.786320	 0.497116
41.755648	 0.283007	 0.784602	 0.496176
41.925455	 0.282655	 0.782926	 0.495263
42.095261	 0.282176	 0.781307	 0.494393
42.265068	 0.281740	 0.779704	 0.493527
42.442566	 0.281539	 0.777989	 0.492581
42.620064	 0.281218	 0.776332	 0.491676
42.797562	 0.280636	 0.774768	 0.490843
42.975060	 0.280141	 0.773208	 0.490005
43.136102	 0.280057	 0.771722	 0.489177
43.297143	 0.279821	 0.770295	 0.488394
43.458185	 0.279282	 0.768966	 0.487690
43.619226	 0.278823	 0.767637	 0.486978
43.761038	 0.278723	 0.766406	 0.486294
43.902850	 0.278524	 0.765216	 0.485641
44.044662	 0.278160	 0.764082	 0.485031
44.186474	 0.277825	 0.762956	 0.484424
44.328032	 0.277654	 0.761805	 0.483790
44.469589	 0.277433	 0.760681	 0.483175
44.611147	 0.277127	 0.759593	 0.482587
44.752704	 0.276838	 0.758516	 0.482003
44.913459	 0.276628	 0.757278	 0.481323
45.074215	 0.276374	 0.756070	 0.480662
45.234970	 0.276031	 0.754902	 0.480031
45.395726	 0.275714	 0.753744	 0.479404
45.574848	 0.275547	 0.752427	 0.478675
45.753970	 0.275293	 0.751153	 0.477977
45.933093	 0.274848	 0.749947	 0.477332
46.112215	 0.274469	 0.748745	 0.476684
46.284542	 0.274437	 0.747523	 0.475998
46.456869	 0.274249	 0.746359	 0.475356
46.629197	 0.273732	 0.745296	 0.474797
46.801524	 0.273315	 0.744224	 0.474225
46.950314	 0.273317	 0.743221	 0.473659
47.099104	 0.273188	 0.742265	 0.473129
47.247894	 0.272822	 0.741380	 0.472659
47.396685	 0.272503	 0.740496	 0.472185
47.534065	 0.272429	 0.739635	 0.471705
47.671445	 0.272288	 0.738802	 0.471245
47.808825	 0.272042	 0.738004	 0.470814
47.946206	 0.271812	 0.737213	 0.470385
48.096037	 0.271678	 0.736332	 0.469898
48.245868	 0.271504	 0.735473	 0.469426
48.395699	 0.271257	 0.734643	 0.468977
48.545530	 0.271028	 0.733821	 0.468530
48.719444	 0.270894	 0.732847	 0.467990
48.893358	 0.270703	 0.731902	 0.467471
49.067272	 0.270386	 0.731003	 0.466988
49.241186	 0.270110	 0.730109	 0.466504
49.422353	 0.270086	 0.729126	 0.465950
49.603520	 0.269930	 0.728191	 0.465433
49.784688	 0.269486	 0.727344	 0.464989
49.965855	 0.269138	 0.726487	 0.464531
50.126123	 0.269216	 0.725644	 0.464048
50.286390	 0.269131	 0.724853	 0.463607
50.446657	 0.268725	 0.724154	 0.463243
50.606924	 0.268401	 0.723445	 0.462868
50.745617	 0.268420	 0.722765	 0.462481
50.884309	 0.268344	 0.722116	 0.462120
51.023001	 0.268116	 0.721514	 0.461797
51.161694	 0.267910	 0.720914	 0.461473
51.301817	 0.267844	 0.720280	 0.461119
51.441940	 0.267734	 0.719664	 0.460779
51.582063	 0.267551	 0.719074	 0.460459
51.722185	 0.267380	 0.718489	 0.460141
51.885379	 0.267285	 0.717791	 0.459753
52.048572	 0.267149	 0.717113	 0.459379
52.211766	 0.266929	 0.716466	 0.459030
52.374959	 0.266733	 0.715822	 0.458680
52.558609	 0.266698	 0.715063	 0.458253
52.742258	 0.266571	 0.714338	 0.457852
52.925907	 0.266239	 0.713677	 0.457503
53.109557	 0.265976	 0.713009	 0.457145
53.283211	 0.266085	 0.712299	 0.456734
53.456865	 0.266021	 0.711642	 0.456366
53.630519	 0.265593	 0.711087	 0.456085
53.804173	 0.265274	 0.710513	 0.455784
53.950364	 0.265384	 0.709942	 0.455452
54.096555	 0.265359	 0.709412	 0.455153
54.242747	 0.265098	 0.708949	 0.454911
54.388938	 0.264880	 0.708480	 0.454662
54.523570	 0.264884	 0.708003	 0.454391
54.658201	 0.264828	 0.707546	 0.454136
54.792833	 0.264679	 0.707118	 0.453905
54.927465	 0.264541	 0.706693	 0.453674
55.077714	 0.264488	 0.706199	 0.453398
55.227964	 0.264399	 0.705720	 0.453133
55.378214	 0.264244	 0.705264	 0.452886
55.528463	 0.264105	 0.704811	 0.452640
55.706267	 0.264064	 0.704251	 0.452325
55.884070	 0.263966	 0.703713	 0.452028
56.061873	 0.263741	 0.703217	 0.451763
56.239676	 0.263557	 0.702718	 0.451494
56.424078	 0.263645	 0.702139	 0.451158
56.608479	 0.263588	 0.701605	 0.450860
56.792880	 0.263209	 0.701161	 0.450637
56.977281	 0.262938	 0.700697	 0.450395
57.136429	 0.263118	 0.700200	 0.450098
57.295577	 0.263122	 0.699753	 0.449844
57.454725	 0.262786	 0.699397	 0.449668
57.613873	 0.262532	 0.699027	 0.449477
57.749451	 0.262617	 0.698640	 0.449250
57.885029	 0.262610	 0.698280	 0.449047
58.020606	 0.262461	 0.697960	 0.448877
58.156184	 0.262328	 0.697641	 0.448705
58.294932	 0.262320	 0.697285	 0.448504
58.433680	 0.262271	 0.696944	 0.448314
58.572428	 0.262158	 0.696624	 0.448140
58.711176	 0.262054	 0.696305	 0.447967
58.876583	 0.262024	 0.695906	 0.447743
59.041989	 0.261955	 0.695523	 0.447530
59.207395	 0.261806	 0.695165	 0.447339
59.372801	 0.261680	 0.694807	 0.447145
59.560503	 0.261725	 0.694360	 0.446887
59.748205	 0.261671	 0.693945	 0.446655
59.935907	 0.261398	 0.693592	 0.446476
60.123609	 0.261200	 0.693226	 0.446283
60.298188	 0.261401	 0.692795	 0.446022
60.472767	 0.261412	 0.692417	 0.445806
60.647346	 0.261020	 0.692146	 0.445682
60.821925	 0.260748	 0.691850	 0.445535
60.965582	 0.260923	 0.691510	 0.445328
61.109239	 0.260957	 0.691209	 0.445154
61.252896	 0.260757	 0.690971	 0.445034
61.396553	 0.260595	 0.690726	 0.444908
61.528676	 0.260642	 0.690455	 0.444750
61.660799	 0.260632	 0.690201	 0.444606
61.792922	 0.260538	 0.689970	 0.444482
61.925046	 0.260452	 0.689741	 0.444358
62.075648	 0.260444	 0.689460	 0.444199
62.226250	 0.260402	 0.689192	 0.444049
62.376853	 0.260301	 0.688941	 0.443915
62.527455	 0.260212	 0.688692	 0.443780
62.708622	 0.260226	 0.688365	 0.443593
62.889788	 0.260182	 0.688058	 0.443421
63.070955	 0.260008	 0.687788	 0.443281
63.252121	 0.259877	 0.687513	 0.443135
63.439179	 0.260038	 0.687158	 0.442920
63.626237	 0.260039	 0.686849	 0.442744
63.813295	 0.259685	 0.686634	 0.442649
64.000353	 0.259451	 0.686393	 0.442530
64.158357	 0.259697	 0.686082	 0.442334
64.316361	 0.259754	 0.685822	 0.442181
64.474364	 0.259453	 0.685655	 0.442110
64.632368	 0.259236	 0.685470	 0.442021
64.765236	 0.259357	 0.685240	 0.441881
64.898103	 0.259388	 0.685035	 0.441762
65.030970	 0.259285	 0.684867	 0.441674
65.163838	 0.259194	 0.684697	 0.441584
65.301417	 0.259217	 0.684494	 0.441467
65.438996	 0.259202	 0.684303	 0.441359
65.576575	 0.259128	 0.684129	 0.441266
65.714154	 0.259062	 0.683955	 0.441172
65.881349	 0.259068	 0.683724	 0.441040
66.048544	 0.259037	 0.683507	 0.440918
66.215739	 0.258930	 0.683312	 0.440815
66.382934	 0.258844	 0.683114	 0.440710
66.573931	 0.258938	 0.682844	 0.440548
66.764928	 0.258927	 0.682603	 0.440412
66.955925	 0.258682	 0.682426	 0.440330
67.146923	 0.258519	 0.682232	 0.440232
67.322153	 0.258782	 0.681953	 0.440053
67.497384	 0.258837	 0.681730	 0.439921
67.672614	 0.258455	 0.681620	 0.439888
67.847845	 0.258204	 0.681479	 0.439828
67.989395	 0.258418	 0.681263	 0.439688
68.130946	 0.258488	 0.681085	 0.439581
68.272496	 0.258323	 0.680969	 0.439527
68.414047	 0.258193	 0.680845	 0.439467
68.544133	 0.258262	 0.680685	 0.439371
68.674219	 0.258276	 0.680541	 0.439287
68.804305	 0.258214	 0.680417	 0.439221
68.934391	 0.258158	 0.680294	 0.439155
69.085222	 0.258173	 0.680132	 0.439062
69.236053	 0.258158	 0.679980	 0.438976
69.386885	 0.258087	 0.679844	 0.438904
69.537716	 0.258028	 0.679707	 0.438831
69.721466	 0.258073	 0.679513	 0.438717
69.905216	 0.258060	 0.679336	 0.438617
70.088966	 0.257915	 0.679195	 0.438548
70.272715	 0.257814	 0.679047	 0.438471
70.461801	 0.258022	 0.678817	 0.438324
70.650887	 0.258058	 0.678635	 0.438217
70.839973	 0.257710	 0.678551	 0.438197
71.029058	 0.257493	 0.678437	 0.438149
71.186154	 0.257781	 0.678226	 0.438006
71.343250	 0.257871	 0.678068	 0.437908
71.500347	 0.257586	 0.678005	 0.437895
71.657443	 0.257386	 0.677922	 0.437863
71.788236	 0.257529	 0.677777	 0.437770
71.919029	 0.257581	 0.677656	 0.437696
72.049822	 0.257505	 0.677568	 0.437652
72.180615	 0.257438	 0.677479	 0.437607
72.317274	 0.257476	 0.677360	 0.437536
72.453933	 0.257480	 0.677252	 0.437474
72.590593	 0.257428	 0.677158	 0.437424
72.727252	 0.257384	 0.677063	 0.437374
72.895685	 0.257411	 0.676928	 0.437294
73.064119	 0.257401	 0.676804	 0.437224
73.232552	 0.257317	 0.676700	 0.437172
73.400986	 0.257254	 0.676593	 0.437115
73.594390	 0.257378	 0.676422	 0.437008
73.787794	 0.257392	 0.676281	 0.436927
73.981197	 0.257161	 0.676205	 0.436901
74.174601	 0.257017	 0.676108	 0.436857
74.314655	 0.257135	 0.675984	 0.436777
74.454709	 0.257174	 0.675880	 0.436715
74.594763	 0.257085	 0.675810	 0.436682
74.734817	 0.257013	 0.675736	 0.436646
74.874871	 0.257060	 0.675634	 0.436584
75.014925	 0.257068	 0.675543	 0.436531
75.154978	 0.257015	 0.675467	 0.436492
75.295032	 0.256971	 0.675391	 0.436452
75.463517	 0.257010	 0.675277	 0.436384
75.632002	 0.257008	 0.675175	 0.436326
75.800488	 0.256923	 0.675096	 0.436287
75.968973	 0.256862	 0.675012	 0.436244
76.158238	 0.256991	 0.674869	 0.436152
76.347503	 0.257014	 0.674755	 0.436085
76.536768	 0.256796	 0.674703	 0.436073
76.726033	 0.256661	 0.674632	 0.436043
76.898679	 0.256934	 0.674469	 0.435928
77.071324	 0.257013	 0.674356	 0.435858
77.243970	 0.256685	 0.674347	 0.435878
77.416616	 0.256475	 0.674309	 0.435873
77.557931	 0.256689	 0.674182	 0.435784
77.699247	 0.256770	 0.674089	 0.435724
77.840562	 0.256637	 0.674051	 0.435713
77.981877	 0.256535	 0.674006	 0.435696
78.113962	 0.256616	 0.673921	 0.435640
78.246048	 0.256645	 0.673849	 0.435597
78.378133	 0.256599	 0.673797	 0.435571
78.510218	 0.256558	 0.673744	 0.435544
78.663332	 0.256595	 0.673662	 0.435494
78.816447	 0.256600	 0.673590	 0.435453
78.969561	 0.256545	 0.673533	 0.435425
79.122676	 0.256502	 0.673474	 0.435394
79.306605	 0.256577	 0.673373	 0.435331
79.490535	 0.256588	 0.673289	 0.435282
79.674464	 0.256458	 0.673242	 0.435265
79.858393	 0.256375	 0.673184	 0.435239
80.044868	 0.256604	 0.673047	 0.435143
80.231343	 0.256663	 0.672955	 0.435085
80.417817	 0.256345	 0.672959	 0.435112
80.604292	 0.256153	 0.672932	 0.435112
80.759542	 0.256437	 0.672799	 0.435014
80.914792	 0.256538	 0.672713	 0.434957
81.070043	 0.256296	 0.672714	 0.434976
81.225293	 0.256130	 0.672696	 0.434979
81.356832	 0.256273	 0.672611	 0.434919
81.488371	 0.256332	 0.672546	 0.434878
81.619909	 0.256271	 0.672513	 0.434864
81.751448	 0.256220	 0.672478	 0.434848
81.890525	 0.256271	 0.672415	 0.434808
82.029602	 0.256286	 0.672361	 0.434776
82.168679	 0.256246	 0.672323	 0.434757
82.307757	 0.256213	 0.672282	 0.434736
82.477993	 0.256260	 0.672212	 0.434693
82.648230	 0.256267	 0.672152	 0.434658
82.818467	 0.256194	 0.672114	 0.434642
82.988704	 0.256143	 0.672070	 0.434621
83.180857	 0.256292	 0.671970	 0.434552
83.373010	 0.256327	 0.671900	 0.434509
83.565164	 0.256105	 0.671895	 0.434524
83.757317	 0.255972	 0.671869	 0.434519
83.930221	 0.256279	 0.671739	 0.434421
84.103126	 0.256375	 0.671663	 0.434370
84.276031	 0.256031	 0.671698	 0.434417
84.448935	 0.255814	 0.671702	 0.434436
84.588163	 0.256044	 0.671604	 0.434362
84.727390	 0.256138	 0.671541	 0.434319
84.866618	 0.256017	 0.671532	 0.434323
85.005845	 0.255925	 0.671516	 0.434321
85.136107	 0.256010	 0.671459	 0.434282
85.266369	 0.256045	 0.671414	 0.434254
85.396630	 0.256009	 0.671388	 0.434242
85.526892	 0.255978	 0.671361	 0.434229
85.680320	 0.256019	 0.671310	 0.434197
85.833748	 0.256029	 0.671268	 0.434172
85.987175	 0.255983	 0.671240	 0.434159
86.140603	 0.255949	 0.671209	 0.434145
86.326901	 0.256033	 0.671142	 0.434099
86.513199	 0.256052	 0.671091	 0.434069
86.699497	 0.255927	 0.671077	 0.434071
86.885794	 0.255850	 0.671052	 0.434062
87.073866	 0.256104	 0.670944	 0.433981
87.261938	 0.256176	 0.670882	 0.433940
87.450011	 0.255840	 0.670924	 0.433990
87.638083	 0.255642	 0.670931	 0.434010
87.792297	 0.255948	 0.670820	 0.433922
87.946512	 0.256062	 0.670758	 0.433878
88.100726	 0.255821	 0.670785	 0.433912
88.254941	 0.255655	 0.670794	 0.433930
88.384572	 0.255803	 0.670729	 0.433882
88.514204	 0.255869	 0.670685	 0.433851
88.643835	 0.255819	 0.670672	 0.433847
88.773467	 0.255775	 0.670656	 0.433842
88.911797	 0.255829	 0.670615	 0.433814
89.050127	 0.255848	 0.670582	 0.433794
89.188458	 0.255815	 0.670563	 0.433786
89.326788	 0.255789	 0.670543	 0.433776
89.498206	 0.255840	 0.670497	 0.433746
89.669623	 0.255852	 0.670461	 0.433725
89.841040	 0.255785	 0.670446	 0.433721
90.012458	 0.255741	 0.670426	 0.433713
90.206670	 0.255902	 0.670350	 0.433657
90.400883	 0.255944	 0.670304	 0.433628
90.595096	 0.255717	 0.670327	 0.433659
90.789308	 0.255585	 0.670327	 0.433669
90.927117	 0.255726	 0.670268	 0.433624
91.064926	 0.255784	 0.670230	 0.433598
91.202735	 0.255715	 0.670224	 0.433600
91.340544	 0.255661	 0.670215	 0.433599
91.478353	 0.255720	 0.670178	 0.433573
91.616162	 0.255743	 0.670150	 0.433555
91.753971	 0.255710	 0.670136	 0.433550
91.891779	 0.255683	 0.670121	 0.433544
92.060474	 0.255735	 0.670082	 0.433517
92.229169	 0.255749	 0.670052	 0.433499
92.397863	 0.255687	 0.670043	 0.433499
92.566558	 0.255645	 0.670028	 0.433493
92.758879	 0.255794	 0.669962	 0.433444
92.951201	 0.255834	 0.669924	 0.433419
93.143522	 0.255630	 0.669948	 0.433449
93.335844	 0.255511	 0.669951	 0.433460
93.510594	 0.255823	 0.669848	 0.433377
93.685345	 0.255924	 0.669799	 0.433341
93.860095	 0.255579	 0.669863	 0.433404
94.034846	 0.255366	 0.669893	 0.433438
94.175184	 0.255610	 0.669813	 0.433374
94.315523	 0.255712	 0.669769	 0.433341
94.455862	 0.255587	 0.669783	 0.433358
94.596201	 0.255494	 0.669789	 0.433369
94.725875	 0.255587	 0.669749	 0.433339
94.855549	 0.255629	 0.669723	 0.433320
94.985223	 0.255597	 0.669715	 0.433318
95.114898	 0.255570	 0.669706	 0.433315
95.266650	 0.255616	 0.669676	 0.433295
95.418403	 0.255632	 0.669654	 0.433281
95.570155	 0.255593	 0.669647	 0.433280
95.721908	 0.255564	 0.669636	 0.433276
95.907163	 0.255649	 0.669594	 0.433245
96.092418	 0.255672	 0.669567	 0.433228
96.277672	 0.255560	 0.669575	 0.433241
96.462927	 0.255493	 0.669572	 0.433245
96.652269	 0.255745	 0.669489	 0.433178
96.841610	 0.255819	 0.669450	 0.433150
97.030952	 0.255495	 0.669512	 0.433210
97.220293	 0.255307	 0.669540	 0.433241
97.376318	 0.255624	 0.669445	 0.433162
97.532342	 0.255743	 0.669399	 0.433127
97.688366	 0.255491	 0.669448	 0.433174
97.844391	 0.255321	 0.669475	 0.433203
97.974357	 0.255481	 0.669422	 0.433160
98.104323	 0.255554	 0.669392	 0.433137
98.234290	 0.255503	 0.669393	 0.433141
98.364256	 0.255461	 0.669391	 0.433144
98.501253	 0.255519	 0.669364	 0.433124
98.638251	 0.255544	 0.669345	 0.433111
98.775248	 0.255515	 0.669340	 0.433111
98.912245	 0.255492	 0.669334	 0.433109
99.081945	 0.255545	 0.669306	 0.433089
99.251645	 0.255561	 0.669287	 0.433077
99.421344	 0.255502	 0.669288	 0.433082
99.591044	 0.255463	 0.669283	 0.433082
99.693283	 0.255483	 0.669270	 0.433073
99.795522	 0.255494	 0.669259	 0.433066
99.897761	 0.255495	 0.669250	 0.433061
100.000000	 0.255494	 0.669242	 0.433056


==> donnees_3.txt <==
t x y z
0.000000	 2.000000	 4.000000	 3.000000
0.011701	 1.905198	 4.091369	 2.989117
0.023403	 1.820834	 4.172553	 2.977487
0.035104	 1.745653	 4.244720	 2.965261
0.046805	 1.678548	 4.308892	 2.952568
0.072725	 1.553827	 4.426962	 2.923332
0.098644	 1.455945	 4.517521	 2.893171
0.124564	 1.378785	 4.586229	 2.862676
0.150483	 1.317253	 4.637734	 2.832327
0.178447	 1.264050	 4.677978	 2.800102
0.206411	 1.221654	 4.705143	 2.768568
0.234375	 1.187627	 4.721652	 2.737846
0.262339	 1.159898	 4.729553	 2.708023
0.296519	 1.132314	 4.729818	 2.672842
0.330699	 1.110147	 4.721583	 2.639006
0.364879	 1.092062	 4.706486	 2.606451
0.399060	 1.076877	 4.685955	 2.575115
0.441162	 1.060902	 4.654843	 2.538069
0.483264	 1.047266	 4.618544	 2.502551
0.525365	 1.035347	 4.578194	 2.468391
0.567467	 1.024536	 4.534819	 2.435442
0.621261	 1.011684	 4.476260	 2.394885
0.675054	 0.999706	 4.415042	 2.355820
0.728847	 0.988360	 4.351970	 2.318044
0.782640	 0.977369	 4.287808	 2.281379
0.856004	 0.962686	 4.199578	 2.232884
0.929368	 0.948328	 4.111041	 2.185929
1.002732	 0.934203	 4.022718	 2.140342
1.076096	 0.920268	 3.935179	 2.095925
1.194384	 0.898628	 3.796650	 2.026287
1.312672	 0.877113	 3.661473	 1.959195
1.430960	 0.855148	 3.529854	 1.894644
1.549248	 0.833837	 3.402202	 1.832119
1.654707	 0.816125	 3.291882	 1.777774
1.760167	 0.798455	 3.184779	 1.725020
1.865626	 0.780607	 3.080914	 1.673851
1.971085	 0.763140	 2.980123	 1.624112
2.075369	 0.746657	 2.883324	 1.576216
2.179652	 0.730335	 2.789465	 1.529686
2.283936	 0.714056	 2.698521	 1.484510
2.388219	 0.698108	 2.610347	 1.440603
2.503142	 0.681222	 2.516212	 1.393596
2.618065	 0.664566	 2.425316	 1.348085
2.732988	 0.647981	 2.337620	 1.304058
2.847911	 0.631799	 2.252938	 1.261417
2.969440	 0.615476	 2.166463	 1.217729
3.090970	 0.599378	 2.083218	 1.175547
3.212499	 0.583310	 2.003161	 1.134864
3.334028	 0.567687	 1.926079	 1.095560
3.455204	 0.552923	 1.851979	 1.057634
3.576379	 0.538358	 1.780707	 1.021045
3.697555	 0.523814	 1.712219	 0.985786
3.818730	 0.509686	 1.646324	 0.951742
3.938378	 0.496466	 1.583629	 0.919220
4.058025	 0.483442	 1.523343	 0.887852
4.177673	 0.470476	 1.465422	 0.857627
4.297320	 0.457879	 1.409708	 0.828451
4.418320	 0.445778	 1.355461	 0.799924
4.539319	 0.433882	 1.303355	 0.772435
4.660319	 0.422076	 1.253346	 0.745972
4.781318	 0.410617	 1.205295	 0.720451
4.905660	 0.399433	 1.157822	 0.695128
5.030003	 0.388457	 1.112302	 0.670762
5.154345	 0.377581	 1.068689	 0.647344
5.278687	 0.367044	 1.026855	 0.624793
5.405614	 0.356852	 0.985857	 0.602590
5.532541	 0.346860	 0.946603	 0.581256
5.659468	 0.336963	 0.909049	 0.560780
5.786395	 0.327391	 0.873074	 0.541083
5.914329	 0.318270	 0.838295	 0.521950
6.042263	 0.309334	 0.805022	 0.503578
6.170197	 0.300488	 0.773215	 0.485958
6.298131	 0.291942	 0.742767	 0.469019
6.426730	 0.283826	 0.713427	 0.452615
6.555329	 0.275884	 0.685373	 0.436871
6.683928	 0.268031	 0.658568	 0.421779
6.812527	 0.260449	 0.632920	 0.407275
6.942643	 0.253204	 0.608057	 0.393143
7.072760	 0.246120	 0.584299	 0.379589
7.202877	 0.239127	 0.561616	 0.366603
7.332993	 0.232380	 0.539923	 0.354130
7.465343	 0.225903	 0.518797	 0.341918
7.597693	 0.219578	 0.498626	 0.330214
7.730043	 0.213337	 0.479384	 0.319009
7.862393	 0.207323	 0.460995	 0.308254
7.996763	 0.201569	 0.443128	 0.297747
8.131133	 0.195953	 0.426081	 0.287683
8.265504	 0.190413	 0.409828	 0.278054
8.399874	 0.185079	 0.394303	 0.268815
8.535571	 0.180011	 0.379303	 0.259838
8.671268	 0.175064	 0.364993	 0.251240
8.806965	 0.170185	 0.351354	 0.243017
8.942663	 0.165491	 0.338326	 0.235127
9.079384	 0.161044	 0.325766	 0.227477
9.216106	 0.156706	 0.313784	 0.220151
9.352828	 0.152427	 0.302363	 0.213143
9.489549	 0.148310	 0.291453	 0.206419
9.627611	 0.144405	 0.280907	 0.199882
9.765674	 0.140595	 0.270847	 0.193621
9.903736	 0.136837	 0.261257	 0.187633
10.041798	 0.133223	 0.252093	 0.181885
10.181609	 0.129787	 0.243209	 0.176281
10.321421	 0.126435	 0.234732	 0.170912
10.461233	 0.123128	 0.226652	 0.165778
10.601044	 0.119949	 0.218929	 0.160848
10.742552	 0.116931	 0.211442	 0.156042
10.884060	 0.113986	 0.204298	 0.151437
11.025568	 0.111078	 0.197486	 0.147033
11.167076	 0.108283	 0.190973	 0.142802
11.309808	 0.105642	 0.184676	 0.138689
11.452541	 0.103063	 0.178665	 0.134747
11.595274	 0.100514	 0.172931	 0.130975
11.738007	 0.098063	 0.167445	 0.127350
11.881593	 0.095757	 0.162150	 0.123831
12.025179	 0.093503	 0.157091	 0.120457
12.168765	 0.091271	 0.152263	 0.117227
12.312351	 0.089127	 0.147639	 0.114120
12.456864	 0.087108	 0.143170	 0.111099
12.601377	 0.085133	 0.138896	 0.108201
12.745890	 0.083176	 0.134814	 0.105424
12.890402	 0.081294	 0.130902	 0.102752
13.036155	 0.079520	 0.127107	 0.100145
13.181908	 0.077783	 0.123476	 0.097642
13.327660	 0.076059	 0.120006	 0.095243
13.473413	 0.074402	 0.116677	 0.092932
13.620482	 0.072839	 0.113443	 0.090674
13.767551	 0.071308	 0.110345	 0.088504
13.914620	 0.069786	 0.107383	 0.086424
14.061689	 0.068321	 0.104538	 0.084417
14.209738	 0.066946	 0.101777	 0.082459
14.357787	 0.065597	 0.099130	 0.080577
14.505836	 0.064252	 0.096596	 0.078770
14.653885	 0.062957	 0.094160	 0.077026
14.802488	 0.061747	 0.091800	 0.075326
14.951090	 0.060557	 0.089534	 0.073690
15.099692	 0.059369	 0.087364	 0.072119
15.248295	 0.058225	 0.085274	 0.070601
15.397361	 0.057157	 0.083246	 0.069120
15.546428	 0.056105	 0.081299	 0.067693
15.695495	 0.055053	 0.079430	 0.066322
15.844562	 0.054039	 0.077629	 0.064995
15.994365	 0.053091	 0.075876	 0.063696
16.144169	 0.052156	 0.074190	 0.062444
16.293972	 0.051219	 0.072571	 0.061239
16.443775	 0.050315	 0.071009	 0.060072
16.594544	 0.049470	 0.069483	 0.058926
16.745312	 0.048635	 0.068014	 0.057821
16.896080	 0.047796	 0.066603	 0.056756
17.046848	 0.046987	 0.065239	 0.055724
17.198416	 0.046232	 0.063906	 0.054711
17.349983	 0.045485	 0.062622	 0.053732
17.501550	 0.044733	 0.061387	 0.052789
17.653118	 0.044006	 0.060192	 0.051873
17.805049	 0.043332	 0.059025	 0.050975
17.956980	 0.042663	 0.057900	 0.050107
18.108911	 0.041987	 0.056817	 0.049270
18.260842	 0.041335	 0.055768	 0.048457
18.412892	 0.040731	 0.054743	 0.047659
18.564942	 0.040131	 0.053754	 0.046887
18.716993	 0.039523	 0.052801	 0.046142
18.869043	 0.038936	 0.051876	 0.045417
19.021405	 0.038392	 0.050971	 0.044704
19.173767	 0.037851	 0.050095	 0.044013
19.326129	 0.037301	 0.049251	 0.043346
19.478490	 0.036770	 0.048431	 0.042697
19.631520	 0.036278	 0.047625	 0.042055
19.784549	 0.035787	 0.046845	 0.041434
19.937578	 0.035287	 0.046093	 0.040833
20.090607	 0.034804	 0.045360	 0.040247
20.244350	 0.034357	 0.044640	 0.039668
20.398092	 0.033910	 0.043941	 0.039106
20.551835	 0.033454	 0.043267	 0.038563
20.705578	 0.033013	 0.042611	 0.038032
20.859660	 0.032607	 0.041965	 0.037508
21.013742	 0.032200	 0.041339	 0.036999
21.167824	 0.031783	 0.040734	 0.036508
21.321906	 0.031380	 0.040144	 0.036027
21.475935	 0.031010	 0.039564	 0.035552
21.629963	 0.030640	 0.039001	 0.035091
21.783991	 0.030259	 0.038457	 0.034645
21.938019	 0.029891	 0.037927	 0.034209
22.092026	 0.029553	 0.037404	 0.033778
22.246033	 0.029214	 0.036896	 0.033358
22.400040	 0.028865	 0.036405	 0.032952
22.554046	 0.028527	 0.035925	 0.032554
22.708436	 0.028217	 0.035450	 0.032160
22.862825	 0.027905	 0.034989	 0.031776
23.017214	 0.027583	 0.034543	 0.031404
23.171604	 0.027272	 0.034106	 0.031040
23.326648	 0.026986	 0.033673	 0.030677
23.481692	 0.026698	 0.033252	 0.030324
23.636736	 0.026400	 0.032844	 0.029982
23.791780	 0.026111	 0.032445	 0.029646
23.947256	 0.025847	 0.032049	 0.029312
24.102733	 0.025581	 0.031664	 0.028987
24.258209	 0.025304	 0.031290	 0.028672
24.413686	 0.025036	 0.030925	 0.028362
24.569104	 0.024793	 0.030562	 0.028055
24.724522	 0.024547	 0.030210	 0.027755
24.879940	 0.024291	 0.029868	 0.027465
25.035358	 0.024042	 0.029533	 0.027180
25.190526	 0.023818	 0.029201	 0.026896
25.345693	 0.023590	 0.028878	 0.026620
25.500860	 0.023352	 0.028565	 0.026352
25.656028	 0.023122	 0.028257	 0.026089
25.811280	 0.022913	 0.027951	 0.025826
25.966532	 0.022701	 0.027653	 0.025570
26.121784	 0.022480	 0.027364	 0.025322
26.277036	 0.022265	 0.027080	 0.025077
26.432834	 0.022070	 0.026797	 0.024833
26.588631	 0.021872	 0.026521	 0.024594
26.744429	 0.021665	 0.026253	 0.024362
26.900227	 0.021464	 0.025990	 0.024134
27.056588	 0.021281	 0.025726	 0.023906
27.212948	 0.021096	 0.025470	 0.023683
27.369309	 0.020901	 0.025221	 0.023467
27.525670	 0.020712	 0.024976	 0.023254
27.682111	 0.020542	 0.024731	 0.023040
27.838551	 0.020369	 0.024493	 0.022832
27.994992	 0.020186	 0.024261	 0.022631
28.151432	 0.020009	 0.024034	 0.022432
28.307523	 0.019850	 0.023807	 0.022233
28.463614	 0.019688	 0.023585	 0.022039
28.619704	 0.019517	 0.023370	 0.021851
28.775795	 0.019351	 0.023159	 0.021665
28.931675	 0.019203	 0.022948	 0.021479
29.087556	 0.019051	 0.022741	 0.021298
29.243436	 0.018890	 0.022541	 0.021121
29.399317	 0.018734	 0.022344	 0.020948
29.549487	 0.018599	 0.022154	 0.020780
29.699658	 0.018461	 0.021968	 0.020615
29.849829	 0.018316	 0.021787	 0.020456
30.000000	 0.018175	 0.021608	 0.020298

